Crouzeix-Raviart finite element method for non-autonomous variational problems with Lavrentiev gap

We investigate the convergence of the Crouzeix-Raviart finite element method for variational problems with non-autonomous integrands that exhibit non-standard growth conditions. While conforming schemes fail due to the Lavrentiev gap phenomenon, we prove that the solution of the Crouzeix-Raviart scheme converges to a global minimiser. Numerical experiments illustrate the performance of the scheme and give additional analytical insights.

==> ExperimentsPaper/Data/Exp1/bulk_0.3.txt <==
0.95	1.8051760256344187	1.805176005397418	1.805175787325776	1.8051760969262132	1.8051760256344187	1.805176005397418	1.805175787325776	1.8051760969262132
0.9	1.620694935255485	1.6206948629579216	1.6206948991487915	1.6206948632725906	1.620694935255485	1.6206948629579216	1.6206948991487915	1.6206948632725906
0.99	1.9602071057614132	1.9602071046258298	1.9602079059796105	1.960210724093878	1.9602071057614132	1.9602071046258298	1.9602079059796105	1.960210724093878
1.01	2.04020713549374	2.040207134159025	2.0401973588738933	2.0402378121284186	2.04020713549374	2.040207134159025	2.0401973588738933	2.0402378121284186
1.02	2.080828599328928	2.08082859286867	2.080828522111779	2.080829247247715	2.080828599328928	2.08082859286867	2.080828522111779	2.080829247247715
1.03	2.12186447360414	2.1218644569720784	2.1218697984954575	2.121864426554661	2.12186447360414	2.1218644569720784	2.1218697984954575	2.121864426554661
1.04	2.1633148370689446	2.1633148015380894	2.1633149387939	2.1633145500789337	2.1633148370689446	2.1633148015380894	2.1633149387939	2.1633145500789337
1.06	2.2474593335275435	2.247459202443058	2.2474592519765673	2.247459087781854	2.2474593335275435	2.247459202443058	2.2474592519765673	2.247459087781854
1.08	2.3332626689529437	2.3332622745610476	2.3332634302898123	2.3332599279477813	2.3332626689529437	2.3332622745610476	2.3332634302898123	2.3332599279477813
1.1	2.420725420055493	2.420724367173036	2.4207246464389534	2.4207248204219205	2.420725420055493	2.420724367173036	2.4207246464389534	2.4207248204219205
5	58.62210371113792	46.44642489656469	58.621957432016316	46.446561739725226	58.62210371113792	46.44642489656469	58.621957432016316	46.446561739725226


==> ExperimentsPaper/Data/Exp1/t_0.95_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	1.7640286401822864	1.805176005397418	1.8051760256344187	1.805176005397418	0.0006727929183987236
34.0	1.7639675684199976	1.805176005397418	1.8051760256344187	1.805176005397418	0.0005845073923520516
48.0	1.8053350348716874	1.805176005397418	1.8051760256344187	1.805176005397418	0.00034937866971951337
70.0	1.8052723969093607	1.805176005397418	1.8051760256344187	1.805176005397418	0.0001822870465655324
111.0	1.8052290551692858	1.805176005397418	1.8051760256344187	1.805176005397418	0.00010413720936885973
168.0	1.8052181259440763	1.805176005397418	1.8051760256344187	1.805176005397418	8.188783833640301e-05
256.0	1.8051992484360109	1.805176005397418	1.8051760256344187	1.805176005397418	4.517597678188601e-05
358.0	1.8051953066431972	1.805176005397418	1.8051760256344187	1.805176005397418	3.688464733619945e-05
569.0	1.8051868435982963	1.805176005397418	1.8051760256344187	1.805176005397418	2.1194380549705016e-05
822.0	1.80518426132621	1.805176005397418	1.8051760256344187	1.805176005397418	1.6199651509340995e-05
1188.0	1.8051811701099416	1.805176005397418	1.8051760256344187	1.805176005397418	1.0361328965480254e-05
1799.0	1.8051797653258375	1.805176005397418	1.8051760256344187	1.805176005397418	7.4200956199366175e-06
2633.0	1.8051783751031836	1.805176005397418	1.8051760256344187	1.805176005397418	4.7407620793471494e-06
3828.0	1.8051777720162645	1.805176005397418	1.8051760256344187	1.805176005397418	3.5137003873142447e-06
5503.0	1.8051771617414054	1.805176005397418	1.8051760256344187	1.805176005397418	2.3044780148584465e-06
7987.0	1.805176824233732	1.805176005397418	1.8051760256344187	1.805176005397418	1.6125339645789438e-06
11305.0	1.8051765585840354	1.805176005397418	1.8051760256344187	1.805176005397418	1.0968231531904848e-06
15816.0	1.8051764193177178	1.805176005397418	1.8051760256344187	1.805176005397418	8.075909805338455e-07
22135.0	1.8051763246936205	1.805176005397418	1.8051760256344187	1.805176005397418	6.087044646108097e-07
30841.0	1.8051762148669324	1.805176005397418	1.8051760256344187	1.805176005397418	3.9572593690806457e-07
42501.0	1.8051761681296425	1.805176005397418	1.8051760256344187	1.805176005397418	3.02307926691725e-07
57701.0	1.8051761254902299	1.805176005397418	1.8051760256344187	1.805176005397418	2.188265026958902e-07
78553.0	1.805176098264745	1.805176005397418	1.8051760256344187	1.805176005397418	1.6328958318823084e-07
106532.0	1.8051760758439226	1.805176005397418	1.8051760256344187	1.805176005397418	1.1922348841508779e-07
144401.0	1.8051760596604653	1.805176005397418	1.8051760256344187	1.805176005397418	8.688246477817074e-08
195775.0	1.8051760487983382	1.805176005397418	1.8051760256344187	1.805176005397418	6.601852731158431e-08
262394.0	1.8051760401183699	1.805176005397418	1.8051760256344187	1.805176005397418	4.869316838629345e-08
351394.0	1.8051760337369034	1.805176005397418	1.8051760256344187	1.805176005397418	3.619367383578265e-08
467435.0	1.8051760290343306	1.805176005397418	1.8051760256344187	1.805176005397418	2.6918313578150332e-08
627303.0	1.8051760256344187	1.805176005397418	1.8051760256344187	1.805176005397418	2.0237000741829547e-08


==> ExperimentsPaper/Data/Exp1/t_0.99_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	1.918562264736182	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.8523855101880713e-05
34.0	1.918559767310057	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.4970846502325728e-05
48.0	1.960214084800852	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.5099327358880643e-05
71.0	1.9602113008593554	1.9602071046258298	1.9602071057614132	1.9602071046258298	8.001585382499954e-06
109.0	1.960209443774425	1.9602071046258298	1.9602071057614132	1.9602071046258298	4.5496973248848604e-06
182.0	1.9602089206212774	1.9602071046258298	1.9602071057614132	1.9602071046258298	3.4339417087636548e-06
283.0	1.9602080718554027	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.8854364136622337e-06
436.0	1.9602076905258496	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.1701823177112658e-06
663.0	1.9602075623524975	1.9602071046258298	1.9602071057614132	1.9602071046258298	9.125899438355844e-07
1033.0	1.9602073605756791	1.9602071046258298	1.9602071057614132	1.9602071046258298	5.099129165575533e-07
1498.0	1.9602073145936811	1.9602071046258298	1.9602071057614132	1.9602071046258298	4.151890504733302e-07
2206.0	1.9602072328868272	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.5445511253607833e-07
3345.0	1.9602071980297162	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.832998215434145e-07
4773.0	1.9602071674242123	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.2242380864613267e-07
6775.0	1.96020715209123	1.9602071046258298	1.9602071057614132	1.9602071046258298	9.194441608073589e-08
9660.0	1.9602071355904207	1.9602071046258298	1.9602071057614132	1.9602071046258298	5.987211193492215e-08
13830.0	1.9602071282990556	1.9602071046258298	1.9602071057614132	1.9602071046258298	4.51542214729983e-08
19269.0	1.960207121170484	1.9602071046258298	1.9602071057614132	1.9602071046258298	3.121153513419017e-08
26543.0	1.9602071171438038	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.3259866477332025e-08
36488.0	1.9602071136608559	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.652684211705946e-08
49933.0	1.9602071115220332	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.2431306872784376e-08
68027.0	1.960207109997095	1.9602071046258298	1.9602071057614132	1.9602071046258298	9.349451435269884e-09
92117.0	1.9602071085908235	1.9602071046258298	1.9602071057614132	1.9602071046258298	6.67189570258131e-09
125331.0	1.9602071077336605	1.9602071046258298	1.9602071057614132	1.9602071046258298	4.963581101691261e-09
170423.0	1.9602071070062386	1.9602071046258298	1.9602071057614132	1.9602071046258298	3.552325544831092e-09
228733.0	1.9602071065751856	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.7170377059348993e-09
305338.0	1.9602071062530944	1.9602071046258298	1.9602071057614132	1.9602071046258298	2.0879122875072653e-09
403039.0	1.9602071059568653	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.521296866258126e-09
538243.0	1.9602071057614132	1.9602071046258298	1.9602071057614132	1.9602071046258298	1.1355834050874591e-09


==> ExperimentsPaper/Data/Exp1/t_0.9_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	1.5809763369035303	1.6206948629579216	1.620694935255485	1.6206948629579216	0.002492629359166054
34.0	1.5807400161696292	1.6206948629579216	1.620694935255485	1.6206948629579216	0.0021443191759318303
48.0	1.6212573850760028	1.6206948629579216	1.620694935255485	1.6206948629579216	0.0012627162738150233
70.0	1.62103316008399	1.6206948629579216	1.620694935255485	1.6206948629579216	0.0006434953708367441
109.0	1.62090650865622	1.6206948629579216	1.620694935255485	1.6206948629579216	0.0004160630367928686
161.0	1.6208261990325943	1.6206948629579216	1.620694935255485	1.6206948629579216	0.00026955281313667534
249.0	1.6207792889454122	1.6206948629579216	1.620694935255485	1.6206948629579216	0.00016664375963126865
344.0	1.6207611295934359	1.6206948629579216	1.620694935255485	1.6206948629579216	0.0001283336923796341
542.0	1.6207322032586418	1.6206948629579216	1.620694935255485	1.6206948629579216	7.362204009164763e-05
789.0	1.6207238920564424	1.6206948629579216	1.620694935255485	1.6206948629579216	5.667988866830953e-05
1134.0	1.6207125143809347	1.6206948629579216	1.620694935255485	1.6206948629579216	3.5486978299248406e-05
1723.0	1.6207075117784933	1.6206948629579216	1.620694935255485	1.6206948629579216	2.4921416802659024e-05
2477.0	1.6207047238099508	1.6206948629579216	1.620694935255485	1.6206948629579216	1.915195703006134e-05
3557.0	1.620700801817469	1.6206948629579216	1.620694935255485	1.6206948629579216	1.1880308556699859e-05
5146.0	1.6206992997048655	1.6206948629579216	1.620694935255485	1.6206948629579216	8.673753041810173e-06
7383.0	1.6206977324322316	1.6206948629579216	1.620694935255485	1.6206948629579216	5.640100881221244e-06
10507.0	1.6206969722944053	1.6206948629579216	1.620694935255485	1.6206948629579216	4.099142466573724e-06
14697.0	1.620696299079174	1.6206948629579216	1.620694935255485	1.6206948629579216	2.799972065981038e-06
20750.0	1.6206959462802164	1.6206948629579216	1.620694935255485	1.6206948629579216	2.075447946170428e-06
28843.0	1.6206956507345223	1.6206948629579216	1.620694935255485	1.6206948629579216	1.4741790397287957e-06
39929.0	1.6206954263474083	1.6206948629579216	1.620694935255485	1.6206948629579216	1.0383842286021405e-06
54116.0	1.6206952931006438	1.6206948629579216	1.620694935255485	1.6206948629579216	7.794766834212652e-07
73924.0	1.6206951950481079	1.6206948629579216	1.620694935255485	1.6206948629579216	5.837408754150175e-07
100445.0	1.6206951104761802	1.6206948629579216	1.620694935255485	1.6206948629579216	4.184779043292508e-07
135952.0	1.6206950582201034	1.6206948629579216	1.620694935255485	1.6206948629579216	3.1156717961167146e-07
183315.0	1.6206950177585802	1.6206948629579216	1.620694935255485	1.6206948629579216	2.336369724353915e-07
246932.0	1.6206949860814166	1.6206948629579216	1.620694935255485	1.6206948629579216	1.7255823370199153e-07
331935.0	1.6206949639024477	1.6206948629579216	1.620694935255485	1.6206948629579216	1.290752000837614e-07
439556.0	1.6206949472420822	1.6206948629579216	1.620694935255485	1.6206948629579216	9.582009719011353e-08
588790.0	1.620694935255485	1.6206948629579216	1.620694935255485	1.6206948629579216	7.229756326943004e-08


==> ExperimentsPaper/Data/Exp1/t_1.01_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	1.9985628285425416	2.040207134159025	2.04020713549374	2.040207134159025	2.933738275845421e-05
34.0	1.9985603069916524	2.040207134159025	2.04020713549374	2.040207134159025	2.5778973363310698e-05
48.0	2.0402144336146817	2.040207134159025	2.04020713549374	2.040207134159025	1.5676022474320206e-05
71.0	2.0402115435913686	2.040207134159025	2.04020713549374	2.040207134159025	8.383886358043213e-06
109.0	2.0402096053547694	2.040207134159025	2.04020713549374	2.040207134159025	4.790647634145273e-06
183.0	2.040209058572252	2.040207134159025	2.04020713549374	2.040207134159025	3.6353711765357843e-06
281.0	2.0402081637985745	2.040207134159025	2.04020713549374	2.040207134159025	2.0165953213968635e-06
433.0	2.0402077703686676	2.040207134159025	2.04020713549374	2.040207134159025	1.2772651993842032e-06
650.0	2.0402076378293565	2.040207134159025	2.04020713549374	2.040207134159025	1.0071301179692682e-06
992.0	2.040207413627882	2.040207134159025	2.04020713549374	2.040207134159025	5.636216702242791e-07
1428.0	2.040207373166009	2.040207134159025	2.04020713549374	2.040207134159025	4.7468854891263845e-07
2161.0	2.040207276300563	2.040207134159025	2.04020713549374	2.040207134159025	2.8320264133796513e-07
3211.0	2.0402072412226695	2.040207134159025	2.04020713549374	2.040207134159025	2.1024738305897017e-07
4637.0	2.0402072055027154	2.040207134159025	2.04020713549374	2.040207134159025	1.396924087515572e-07
6609.0	2.0402071900305407	2.040207134159025	2.04020713549374	2.040207134159025	1.080688458721113e-07
9439.0	2.0402071694068953	2.040207134159025	2.04020713549374	2.040207134159025	6.771603056066056e-08
13419.0	2.0402071611960504	2.040207134159025	2.04020713549374	2.040207134159025	5.174914141647946e-08
18734.0	2.0402071526160603	2.040207134159025	2.04020713549374	2.040207134159025	3.4990467856488294e-08
25689.0	2.0402071489796447	2.040207134159025	2.04020713549374	2.040207134159025	2.7476451336383434e-08
35533.0	2.0402071445611756	2.040207134159025	2.04020713549374	2.040207134159025	1.885421818670352e-08
48615.0	2.0402071421361994	2.040207134159025	2.04020713549374	2.040207134159025	1.41982172685573e-08
66370.0	2.04020714002481	2.040207134159025	2.04020713549374	2.040207134159025	1.0175334796969082e-08
89841.0	2.0402071389876926	2.040207134159025	2.04020713549374	2.040207134159025	8.100801363042365e-09
121787.0	2.0402071376797295	2.040207134159025	2.04020713549374	2.040207134159025	5.582346584986908e-09
166023.0	2.0402071369972914	2.040207134159025	2.04020713549374	2.040207134159025	4.2451260284792625e-09
223007.0	2.040207136388411	2.040207134159025	2.04020713549374	2.040207134159025	3.0872753242761064e-09
298506.0	2.0402071360495504	2.040207134159025	2.04020713549374	2.040207134159025	2.4167778889250258e-09
394689.0	2.040207135780826	2.040207134159025	2.04020713549374	2.040207134159025	1.8895955911091278e-09
525543.0	2.04020713549374	2.040207134159025	2.04020713549374	2.040207134159025	1.3347150051856715e-09


==> ExperimentsPaper/Data/Exp1/t_1.02_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	2.039252445484171	2.08082859286867	2.080828599328928	2.08082859286867	0.00011898375196439659
34.0	2.039242314643307	2.08082859286867	2.080828599328928	2.08082859286867	0.0001047445124444657
48.0	2.0808584391720593	2.08082859286867	2.080828599328928	2.08082859286867	6.387165704069275e-05
71.0	2.080846667248125	2.08082859286867	2.080828599328928	2.08082859286867	3.431624324301552e-05
109.0	2.080838750707974	2.08082859286867	2.080828599328928	2.08082859286867	1.9658934220512236e-05
183.0	2.0808365320181395	2.08082859286867	2.080828599328928	2.08082859286867	1.4981841780059568e-05
281.0	2.08083285544246	2.08082859286867	2.080828599328928	2.08082859286867	8.333571760221758e-06
432.0	2.080831269668152	2.08082859286867	2.080828599328928	2.08082859286867	5.350623178745906e-06
641.0	2.0808307092406246	2.08082859286867	2.080828599328928	2.08082859286867	4.222472871795446e-06
972.0	2.08082975445096	2.08082859286867	2.080828599328928	2.08082859286867	2.347847159800409e-06
1399.0	2.080829595863064	2.08082859286867	2.080828599328928	2.08082859286867	1.997079466242724e-06
2080.0	2.0808292016531267	2.08082859286867	2.080828599328928	2.08082859286867	1.2183269486598647e-06
3046.0	2.080829051226448	2.08082859286867	2.080828599328928	2.08082859286867	9.031772090217771e-07
4406.0	2.0808289029299254	2.08082859286867	2.080828599328928	2.08082859286867	6.08574677318785e-07
6395.0	2.0808288331316036	2.08082859286867	2.080828599328928	2.08082859286867	4.654174525775545e-07
9095.0	2.0808287466030833	2.08082859286867	2.080828599328928	2.08082859286867	2.963818799273099e-07
12934.0	2.080828700318293	2.08082859286867	2.080828599328928	2.08082859286867	2.066900450792275e-07
18039.0	2.080828675351799	2.08082859286867	2.080828599328928	2.08082859286867	1.5548124343567338e-07
24870.0	2.080828660172465	2.08082859286867	2.080828599328928	2.08082859286867	1.246249765607388e-07
34433.0	2.080828637972819	2.08082859286867	2.080828599328928	2.08082859286867	8.198361634015328e-08
47261.0	2.080828628471388	2.08082859286867	2.080828599328928	2.08082859286867	6.29619636427492e-08
64185.0	2.080828618670048	2.08082859286867	2.080828599328928	2.08082859286867	4.4418926314904184e-08
87173.0	2.080828614475902	2.08082859286867	2.080828599328928	2.08082859286867	3.580309559936268e-08
117952.0	2.08082860879669	2.08082859286867	2.080828599328928	2.08082859286867	2.494424888865865e-08
160186.0	2.0808286058436543	2.08082859286867	2.080828599328928	2.08082859286867	1.9099382075893345e-08
215333.0	2.0808286031269794	2.08082859286867	2.080828599328928	2.08082859286867	1.3893044048529646e-08
288311.0	2.080828601787335	2.08082859286867	2.080828599328928	2.08082859286867	1.1239782438110524e-08
381112.0	2.080828600207458	2.08082859286867	2.080828599328928	2.08082859286867	8.189508626799125e-09
508295.0	2.080828599328928	2.08082859286867	2.080828599328928	2.08082859286867	6.46025810624451e-09


==> ExperimentsPaper/Data/Exp1/t_1.04_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	2.1220188708652437	2.1633148015380894	2.1633148370689446	2.1633148015380894	0.0004890645098014623
34.0	2.1219780099875893	2.1633148015380894	2.1633148370689446	2.1633148015380894	0.00043210317832675926
48.0	2.1634394508732564	2.1633148015380894	2.1633148370689446	2.1633148015380894	0.00026493811752681395
71.0	2.163390671764778	2.1633148015380894	2.1633148370689446	2.1633148015380894	0.00014363811899320567
109.0	2.1633576874422684	2.1633148015380894	2.1633148370689446	2.1633148015380894	8.272267391662425e-05
183.0	2.163348558075822	2.1633148015380894	2.1633148370689446	2.1633148015380894	6.35694297623779e-05
281.0	2.1633330596910936	2.1633148015380894	2.1633148370689446	2.1633148015380894	3.557185158742371e-05
432.0	2.1633263038760453	2.1633148015380894	2.1633148370689446	2.1633148015380894	2.2876052874654107e-05
643.0	2.1633239897430263	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.825278638856176e-05
971.0	2.163319886357846	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.0217427840686355e-05
1390.0	2.163319225795492	2.1633148015380894	2.1633148370689446	2.1633148015380894	8.751988424648971e-06
2053.0	2.1633175058958254	2.1633148015380894	2.1633148370689446	2.1633148015380894	5.358646561592906e-06
3030.0	2.163316569084398	2.1633148015380894	2.1633148370689446	2.1633148015380894	3.5145351677812187e-06
4419.0	2.163316241072221	2.1633148015380894	2.1633148370689446	2.1633148015380894	2.8027130389851607e-06
6402.0	2.1633157699435346	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.8887350226037825e-06
9142.0	2.163315499285488	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.341140112742778e-06
13127.0	2.16331528228433	2.1633148015380894	2.1633148370689446	2.1633148015380894	9.175688817641969e-07
18212.0	2.1633151881363357	2.1633148015380894	2.1633148370689446	2.1633148015380894	7.277341813605176e-07
25092.0	2.1633150784956143	2.1633148015380894	2.1633148370689446	2.1633148015380894	5.098214277410307e-07
34893.0	2.163315015948727	2.1633148015380894	2.1633148370689446	2.1633148015380894	3.847177771909571e-07
48052.0	2.1633149549243913	2.1633148015380894	2.1633148370689446	2.1633148015380894	2.671679477650457e-07
65299.0	2.163314930219788	2.1633148015380894	2.1633148370689446	2.1633148015380894	2.1855764398281963e-07
88386.0	2.163314901014882	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.6093788124393882e-07
119601.0	2.1633148770894106	2.1633148015380894	2.1633148370689446	2.1633148015380894	1.1441703495762567e-07
162992.0	2.1633148658552366	2.1633148015380894	2.1633148370689446	2.1633148015380894	9.201383299739518e-08
218981.0	2.1633148542067366	2.1633148015380894	2.1633148370689446	2.1633148015380894	6.92221573395102e-08
293144.0	2.1633148487000207	2.1633148015380894	2.1633148370689446	2.1633148015380894	5.805286384941155e-08
387584.0	2.1633148415912924	2.1633148015380894	2.1633148370689446	2.1633148015380894	4.428342803564078e-08
517082.0	2.1633148370689446	2.1633148015380894	2.1633148370689446	2.1633148015380894	3.5530855146959084e-08


==> ExperimentsPaper/Data/Exp1/t_1.06_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	2.2066463459443266	2.247459202443058	2.2474593335275435	2.247459202443058	0.0011300990185345583
34.0	2.206553718885011	2.247459202443058	2.2474593335275435	2.247459202443058	0.0010020440805758035
48.0	2.2477517450636944	2.247459202443058	2.2474593335275435	2.247459202443058	0.0006177020698272528
71.0	2.24763819760242	2.247459202443058	2.2474593335275435	2.247459202443058	0.000337904045902615
109.0	2.2475609913534713	2.247459202443058	2.2474593335275435	2.247459202443058	0.00019567147636534443
183.0	2.2475398709953542	2.247459202443058	2.2474593335275435	2.247459202443058	0.00015158475580001607
277.0	2.247503426287215	2.247459202443058	2.2474593335275435	2.247459202443058	8.574261156679697e-05
428.0	2.2474872997761013	2.247459202443058	2.2474593335275435	2.247459202443058	5.516045988107621e-05
641.0	2.247481942630823	2.247459202443058	2.2474593335275435	2.247459202443058	4.44740831686552e-05
951.0	2.2474720521358744	2.247459202443058	2.2474593335275435	2.247459202443058	2.5512770173374832e-05
1371.0	2.247470330873996	2.247459202443058	2.2474593335275435	2.247459202443058	2.1684005038657972e-05
2008.0	2.247466153758845	2.247459202443058	2.2474593335275435	2.247459202443058	1.3598213844279172e-05
2937.0	2.2474636777299906	2.247459202443058	2.2474593335275435	2.247459202443058	8.785733855543043e-06
4261.0	2.247462922658057	2.247459202443058	2.2474593335275435	2.247459202443058	7.121903526030593e-06
6103.0	2.24746176724846	2.247459202443058	2.2474593335275435	2.247459202443058	4.928783008839588e-06
8820.0	2.2474610788195406	2.247459202443058	2.2474593335275435	2.247459202443058	3.5621816887321245e-06
12606.0	2.247460463307027	2.247459202443058	2.2474593335275435	2.247459202443058	2.3653789380517765e-06
17686.0	2.2474601523747038	2.247459202443058	2.2474593335275435	2.247459202443058	1.7572627473150249e-06
24610.0	2.2474599682579877	2.247459202443058	2.2474593335275435	2.247459202443058	1.3718197369172458e-06
34245.0	2.247459766933884	2.247459202443058	2.2474593335275435	2.247459202443058	9.788833543744602e-07
47151.0	2.247459671211565	2.247459202443058	2.2474593335275435	2.247459202443058	7.865505819992791e-07
64219.0	2.247459565537199	2.247459202443058	2.2474593335275435	2.247459202443058	5.84378220036541e-07
87152.0	2.2474595161001596	2.247459202443058	2.2474593335275435	2.247459202443058	4.825145647480156e-07
117047.0	2.247459452733086	2.247459202443058	2.2474593335275435	2.247459202443058	3.625340689872303e-07
159659.0	2.247459408042706	2.247459202443058	2.2474593335275435	2.247459202443058	2.750994529954198e-07
215508.0	2.247459389201162	2.247459202443058	2.2474593335275435	2.247459202443058	2.3830178053074746e-07
288949.0	2.2474593625219748	2.247459202443058	2.2474593335275435	2.247459202443058	1.8632079168412474e-07
382121.0	2.2474593502635813	2.247459202443058	2.2474593335275435	2.247459202443058	1.636844531027748e-07
509026.0	2.2474593335275435	2.247459202443058	2.2474593335275435	2.247459202443058	1.3108448548848628e-07


==> ExperimentsPaper/Data/Exp1/t_1.08_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	2.2931487414734955	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.0020621508981242265
34.0	2.2929829671390256	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.001834892028007129
47.0	2.2927431171537536	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.001440428209706468
64.0	2.333684612032003	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.0007849344557122606
79.0	2.3335430504462513	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.0005537430741910931
121.0	2.3334240198965697	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.0003202147599781213
184.0	2.3333856273879703	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.0002379534415504203
283.0	2.3333424686859936	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.00016016994657253036
413.0	2.3333159893959476	2.3332622745610476	2.3332626689529437	2.3332622745610476	0.00010251649260206719
614.0	2.3333062912162754	2.3332622745610476	2.3332626689529437	2.3332622745610476	8.365656516717834e-05
933.0	2.3332882983509036	2.3332622745610476	2.3332626689529437	2.3332622745610476	5.0383898948513917e-05
1363.0	2.3332802974183315	2.3332622745610476	2.3332626689529437	2.3332622745610476	3.50465545357892e-05
2022.0	2.33327658496638	2.3332622745610476	2.3332626689529437	2.3332622745610476	2.7355332190115433e-05
3016.0	2.333271400688021	2.3332622745610476	2.3332626689529437	2.3332622745610476	1.74698712243071e-05
4400.0	2.3332694807742604	2.3332622745610476	2.3332626689529437	2.3332622745610476	1.3657755193019483e-05
6343.0	2.3332670324153626	2.3332622745610476	2.3332626689529437	2.3332622745610476	8.910384684757133e-06
9167.0	2.33326562238493	2.3332622745610476	2.3332626689529437	2.3332622745610476	6.199543789886519e-06
13068.0	2.3332650785282185	2.3332622745610476	2.3332626689529437	2.3332622745610476	5.0605202646103464e-06
18461.0	2.3332643227309218	2.3332622745610476	2.3332626689529437	2.3332622745610476	3.6159780085753823e-06
25597.0	2.3332640046224316	2.3332622745610476	2.3332626689529437	2.3332622745610476	2.954491411077953e-06
35924.0	2.333263506473488	2.3332622745610476	2.3332626689529437	2.3332622745610476	2.0245259251261416e-06
49469.0	2.333263261282566	2.3332622745610476	2.3332626689529437	2.3332622745610476	1.550088601032229e-06
67603.0	2.333263144403654	2.3332622745610476	2.3332626689529437	2.3332622745610476	1.3089925028353377e-06
91740.0	2.3332630095968008	2.3332622745610476	2.3332626689529437	2.3332622745610476	1.044591296572861e-06
124851.0	2.333262897815568	2.3332622745610476	2.3332626689529437	2.3332622745610476	8.330503895592756e-07
170427.0	2.3332628335776	2.3332622745610476	2.3332626689529437	2.3332622745610476	7.080781254664714e-07
229804.0	2.333262773110481	2.3332622745610476	2.3332626689529437	2.3332622745610476	5.943680392306305e-07
309132.0	2.333262723888	2.3332622745610476	2.3332626689529437	2.3332622745610476	5.013963124689269e-07
411703.0	2.333262697193412	2.3332622745610476	2.3332626689529437	2.3332622745610476	4.489503773186243e-07
549850.0	2.3332626689529437	2.3332622745610476	2.3332626689529437	2.3332622745610476	3.9439189603029945e-07


==> ExperimentsPaper/Data/Exp1/t_1.1_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
25.0	2.3815400607468318	2.420724367173036	2.420725420055493	2.420724367173036	0.0033054788680990654
34.0	2.381279502126447	2.420724367173036	2.420725420055493	2.420724367173036	0.0029513076166449714
47.0	2.3808959486672223	2.420724367173036	2.420725420055493	2.420724367173036	0.0023208407521830843
64.0	2.4214129278152954	2.420724367173036	2.420725420055493	2.420724367173036	0.001277533990038382
79.0	2.421183684066066	2.420724367173036	2.420725420055493	2.420724367173036	0.0009039494933662517
116.0	2.421015047085312	2.420724367173036	2.420725420055493	2.420724367173036	0.0005594333018170694
183.0	2.4209301624567736	2.420724367173036	2.420725420055493	2.420724367173036	0.00039629807886099044
285.0	2.4208580086556677	2.420724367173036	2.420725420055493	2.420724367173036	0.0002656936235196916
416.0	2.4208147018885198	2.420724367173036	2.420725420055493	2.420724367173036	0.00017165309294231434
621.0	2.4207996417906634	2.420724367173036	2.420725420055493	2.420724367173036	0.00014325688310989904
950.0	2.4207687615400597	2.420724367173036	2.420725420055493	2.420724367173036	8.486976233079702e-05
1388.0	2.4207549345507533	2.420724367173036	2.420725420055493	2.420724367173036	5.863584364051988e-05
2014.0	2.4207489597234266	2.420724367173036	2.420725420055493	2.420724367173036	4.684193178228213e-05
3025.0	2.420739790109941	2.420724367173036	2.420725420055493	2.420724367173036	2.9317357342684147e-05
4436.0	2.42073565620895	2.420724367173036	2.420725420055493	2.420724367173036	2.1066935349978166e-05
6299.0	2.4207333081109854	2.420724367173036	2.420725420055493	2.420724367173036	1.6316158560236715e-05
9105.0	2.42073096374901	2.420724367173036	2.420725420055493	2.420724367173036	1.1781672363042617e-05
12988.0	2.4207299415708476	2.420724367173036	2.420725420055493	2.420724367173036	9.727022328043233e-06
18437.0	2.420728234200242	2.420724367173036	2.420725420055493	2.420724367173036	6.5643277515903264e-06
25341.0	2.4207274375481407	2.420724367173036	2.420725420055493	2.420724367173036	4.9923537193130585e-06
35323.0	2.420727059448861	2.420724367173036	2.420725420055493	2.420724367173036	4.1901298404312115e-06
48503.0	2.4207266132922096	2.420724367173036	2.420725420055493	2.420724367173036	3.339510347810659e-06
66419.0	2.4207262299981003	2.420724367173036	2.420725420055493	2.420724367173036	2.5960404390623637e-06
89812.0	2.4207260969512285	2.420724367173036	2.420725420055493	2.420724367173036	2.330471180034266e-06
121705.0	2.420725887913588	2.420724367173036	2.420725420055493	2.420724367173036	1.931683218270308e-06
165539.0	2.4207257029583373	2.420724367173036	2.420725420055493	2.420724367173036	1.5924464742411715e-06
223064.0	2.4207256330467315	2.420724367173036	2.420725420055493	2.420724367173036	1.4544584776565728e-06
299536.0	2.4207255490111064	2.420724367173036	2.420725420055493	2.420724367173036	1.2912170945789114e-06
397565.0	2.4207254820052544	2.420724367173036	2.420725420055493	2.420724367173036	1.166238197569669e-06
530868.0	2.420725420055493	2.420724367173036	2.420725420055493	2.420724367173036	1.0528824572197948e-06


==> ExperimentsPaper/Data/Exp2/bulk_0.3.txt <==
t	EnergyC	EnergyCR	EnergyCAitken	EnergyCRAitken	EnergyCexact	EnergyCRexact	EnergyCAitkenexact	EnergyCRAitkenexact
1	2.074097346447355	2.083510604857456	2.0794513370597696	2.0780896052853346	2.0786962759018293	2.078696275901804	2.0786960352090498	2.078696025230819
2	7.91657430575284	7.909186894774372	7.936328948721444	7.891631652958325	7.913021703452637	7.914386995695142	7.905881100762478	7.91455585207348
3	17.323904894422792	17.264789582794787	17.439962756592873	17.18592767001961	17.29771754253995	17.489053975902944	17.296084968382953	17.443737301368007
4	30.171789152724728	29.980426891361333	29.793354253476267	30.633278403018736	30.100211544390802	32.279950070225055	30.09447700784179	31.227494599227985
5	46.3871109029065	45.903302319347176	46.74966543404109	45.58074290835531	46.236241331381756	56.35976979213718	46.46640721347	56.367048454841374
6	65.93912033845872	64.88139335843708	66.38208608004156	64.48687135528215	65.65475730949117	99.91741866699634	65.72566234558012	107.08088699469425
7	88.7720880102096	86.82913283424845	95.95716186910519	85.60314320840294	88.32035076729832	179.87971541868717	88.45784819725185	181.45442269471584
8	114.9124327192921	111.5920702230448	110.32040473412751	110.00584600916795	114.23441510307903	269.2311270033744	113.86194279868582	-16.58318147827352
9	144.35583155043423	139.09009863462046	147.7080428150961	137.84471287477393	143.36277551369525	521.3326368938568	143.65553127086153	554.4874678462428
10	177.07949765257584	169.24583189565678	186.3464870269579	165.93366202132304	175.73369524390145	808.5953382435921	177.11394540943493	5693.272324928669
11	213.17623182717327	201.93261085793338	206.81444985862143	206.12022160306694	211.36299945868768	1167.257234433304	211.03781661117196	882.0401835651887
12	252.6385854962149	237.09051047524994	257.13841150456534	233.31824021626596	250.26057460871647	1375.9899651496703	248.34263782424236	1022.6748204017814
13	295.3727955581935	274.7238538084146	289.2510633465708	270.19243366494163	292.41094092518773	1268.5675830636578	292.1460271237127	1068.6517192931183
14	341.45447641137105	314.73906270136456	345.7222200830289	301.6444012164163	337.88677303337846	2875.9087357616136	338.7117484304632	2975.282255992513
15	391.2948519009687	356.86821957267074	383.98266346162546	332.6062164988497	386.6974798098307	2154.215740224844	386.3713369478386	1721.2841941358613


==> ExperimentsPaper/Data/Exp2/t_1_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	1.7059629886356205	2.4836527620829463	2.074360016580435	2.074360016580446
26	1.8025698252891236	2.3996515470081485	2.0762157009348763	2.0762157009348776
40	1.874456024040528	2.3147550980353686	2.0776284958705284	2.0776284958705276
58	1.9152637645809847	2.2719355584141834	2.0781826739177003	2.0781826739177
96	1.9529223365313306	2.2391073750665362	2.0786653406904048	2.078665340690404
162	1.9796336413299798	2.196301233554009	2.078657471994276	2.0786574719942763
285	1.9982638716381345	2.17252075373297	2.078615492739306	2.078615492739306
525	2.0150688428463077	2.152533920905916	2.078676580746085	2.0786765807460865
922	2.0290634634643423	2.135256598657971	2.0786898593079526	2.0786898593079517
1650	2.038728316600901	2.123615712115196	2.0786878439680585	2.078687843968056
3016	2.0462932325847114	2.114858341127864	2.078698027196324	2.0786980271963222
5519	2.0528476338539705	2.1069779837946054	2.0786959237990343	2.0786959237990312
10279	2.0587982059826766	2.1003285365978863	2.0786938305254625	2.0786938305254616
18676	2.0631857856184426	2.0953726721461856	2.0786952989229386	2.0786952989229377
34753	2.066174073645472	2.0921493857561604	2.078695151881506	2.0786951518814942
64350	2.069196610245674	2.0886627508534796	2.078695478821538	2.078695478821538
120149	2.071156868093866	2.0866060384674308	2.0786961649580005	2.078696164957995
223720	2.0727873660981246	2.0848842782455743	2.078696211248763	2.0786962112487632
419434	2.074097346447355	2.083510604857456	2.0786962759018293	2.078696275901804


==> ExperimentsPaper/Data/Exp2/t_1_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	1.7059629886356205	2.4836527620829463	2.074360016580435	2.074360016580446	0.4092927455025115	1.1102230246251565e-14
26.0	1.8025698252891236	2.3996515470081485	2.0762157009348763	2.0762157009348776	0.32343584607327225	1.3322676295501878e-15
40.0	1.874456024040528	2.3147550980353686	2.0776284958705284	2.0776284958705276	0.23712660216484016	8.881784197001252e-16
58.0	1.9152637645809847	2.2719355584141834	2.0781826739177003	2.0781826739177	0.1937528844964831	4.440892098500626e-16
96.0	1.9529223365313306	2.2391073750665362	2.0786653406904048	2.078665340690404	0.16044203437613147	8.881784197001252e-16
162.0	1.9796336413299798	2.196301233554009	2.078657471994276	2.0786574719942763	0.11764376155973322	4.440892098500626e-16
285.0	1.9982638716381345	2.17252075373297	2.078615492739306	2.078615492739306	0.09390526099366392	0.0
525.0	2.0150688428463077	2.152533920905916	2.078676580746085	2.0786765807460865	0.07385734015983081	1.3322676295501878e-15
922.0	2.0290634634643423	2.135256598657971	2.0786898593079526	2.0786898593079517	0.056566739350018214	8.881784197001252e-16
1650.0	2.038728316600901	2.123615712115196	2.0786878439680585	2.078687843968056	0.04492786814713767	2.6645352591003757e-15
3016.0	2.0462932325847114	2.114858341127864	2.078698027196324	2.0786980271963222	0.03616031393154007	1.7763568394002505e-15
5519.0	2.0528476338539705	2.1069779837946054	2.0786959237990343	2.0786959237990312	0.028282059995571096	3.1086244689504383e-15
10279.0	2.0587982059826766	2.1003285365978863	2.0786938305254625	2.0786938305254616	0.021634706072423793	8.881784197001252e-16
18676.0	2.0631857856184426	2.0953726721461856	2.0786952989229386	2.0786952989229377	0.016677373223247027	8.881784197001252e-16
34753.0	2.066174073645472	2.0921493857561604	2.078695151881506	2.0786951518814942	0.013454233874654165	1.199040866595169e-14
64350.0	2.069196610245674	2.0886627508534796	2.078695478821538	2.078695478821538	0.009967272031941476	0.0
120149.0	2.071156868093866	2.0866060384674308	2.0786961649580005	2.078696164957995	0.007909873509430287	5.329070518200751e-15
223720.0	2.0727873660981246	2.0848842782455743	2.078696211248763	2.0786962112487632	0.006188066996811514	4.440892098500626e-16
419434.0	2.074097346447355	2.083510604857456	2.0786962759018293	2.078696275901804	0.004814328955626834	2.531308496145357e-14


==> ExperimentsPaper/Data/Exp2/t_2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	8.763753883196237	7.589671088116902	8.166457580298538	7.996249688286804
26	8.601522610899263	7.595310622156013	8.118165898349728	7.98844089637398
34	8.423887281355398	7.6074038308215295	8.084123362531267	8.049675351077273
51	8.379065611793242	7.652793836146569	8.053659251427314	8.04495785005282
73	8.221118564572299	7.694412648992258	8.002917991481311	8.048839247923706
112	8.156946474650397	7.711904909900692	7.9907781410898115	8.047069361915634
176	8.100051128163798	7.7492690540249045	7.970874970617803	8.001762609869878
271	8.062609948544626	7.776922781017359	7.9558326448082	7.9830626630970585
424	8.038434554519318	7.799865943442689	7.945833206654072	7.962549928679566
562	8.011605357914728	7.8149476194493674	7.938271618102533	7.954855550735155
815	7.994660296549313	7.833571258422956	7.930924418933186	7.940220922098891
1168	7.981401996234284	7.843622280943577	7.9270427432703645	7.9369020674135315
1705	7.969314925147509	7.855465053489323	7.923029167222653	7.931661202137919
2514	7.960700989467879	7.864974769809749	7.920611297329925	7.92571851241982
3749	7.951390321745126	7.874070533071738	7.918315626675657	7.921975167196996
5471	7.945341604528176	7.879872920881813	7.917061208538404	7.92095256971422
8008	7.939909306606061	7.885540499435229	7.915982106256044	7.918360720980028
11586	7.935144466160435	7.890376430495932	7.915096625745914	7.917060517151968
17226	7.931679341533294	7.893884697476789	7.914562675005329	7.9164440229888875
24815	7.928337589688398	7.897249962930369	7.914081433597899	7.915380126562037
36510	7.925680405117298	7.899984716209152	7.91375848852173	7.9148372500660304
53281	7.923557658300397	7.902147710818028	7.913528871080547	7.914548715107731
76413	7.921973920196038	7.9037294482859135	7.913390272078911	7.9146444611730935
110105	7.9203192624001355	7.905400556725699	7.913255140451325	7.914637122774305
161097	7.919115840323823	7.906627768086614	7.913162856131851	7.914366257966353
232759	7.9180963147532735	7.907649835356666	7.913100945372149	7.914536122379001
324806	7.917350561687172	7.908400763413454	7.913061215095753	7.9144981330758934
463076	7.91657430575284	7.909186894774372	7.913021703452637	7.914386995695142


==> ExperimentsPaper/Data/Exp2/t_2_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	8.763753883196237	7.589671088116902	8.166457580298538	7.996249688286804	0.5767864921816352	0.17020789201173336
26.0	8.601522610899263	7.595310622156013	8.118165898349728	7.98844089637398	0.5228552761937149	0.1297250019757481
34.0	8.423887281355398	7.6074038308215295	8.084123362531267	8.049675351077273	0.4767195317097377	0.034448011453994454
51.0	8.379065611793242	7.652793836146569	8.053659251427314	8.04495785005282	0.4008654152807454	0.008701401374494822
73.0	8.221118564572299	7.694412648992258	8.002917991481311	8.048839247923706	0.30850534248905337	0.04592125644239431
112.0	8.156946474650397	7.711904909900692	7.9907781410898115	8.047069361915634	0.27887323118911933	0.056291220825822386
176.0	8.100051128163798	7.7492690540249045	7.970874970617803	8.001762609869878	0.22160591659289874	0.03088763925207516
271.0	8.062609948544626	7.776922781017359	7.9558326448082	7.9830626630970585	0.17890986379084062	0.027230018288858737
424.0	8.038434554519318	7.799865943442689	7.945833206654072	7.962549928679566	0.1459672632113831	0.016716722025494235
562.0	8.011605357914728	7.8149476194493674	7.938271618102533	7.954855550735155	0.12332399865316557	0.01658393263262159
815.0	7.994660296549313	7.833571258422956	7.930924418933186	7.940220922098891	0.09735316051023002	0.009296503165704628
1168.0	7.981401996234284	7.843622280943577	7.9270427432703645	7.9369020674135315	0.08342046232678779	0.009859324143167036
1705.0	7.969314925147509	7.855465053489323	7.923029167222653	7.931661202137919	0.06756411373333027	0.008632034915265763
2514.0	7.960700989467879	7.864974769809749	7.920611297329925	7.92571851241982	0.05563652752017578	0.005107215089894979
3749.0	7.951390321745126	7.874070533071738	7.918315626675657	7.921975167196996	0.044245093603918484	0.0036595405213386556
5471.0	7.945341604528176	7.879872920881813	7.917061208538404	7.92095256971422	0.037188287656590546	0.0038913611758157884
8008.0	7.939909306606061	7.885540499435229	7.915982106256044	7.918360720980028	0.03044160682081465	0.0023786147239848177
11586.0	7.935144466160435	7.890376430495932	7.915096625745914	7.917060517151968	0.024720195249981813	0.001963891406053797
17226.0	7.931679341533294	7.893884697476789	7.914562675005329	7.9164440229888875	0.020677977528539948	0.0018813479835584346
24815.0	7.928337589688398	7.897249962930369	7.914081433597899	7.915380126562037	0.016831470667530546	0.0012986929641378708
36510.0	7.925680405117298	7.899984716209152	7.91375848852173	7.9148372500660304	0.013773772312577925	0.0010787615443001997
53281.0	7.923557658300397	7.902147710818028	7.913528871080547	7.914548715107731	0.011381160262518897	0.0010198440271844689
76413.0	7.921973920196038	7.9037294482859135	7.913390272078911	7.9146444611730935	0.009660823792997597	0.0012541890941824008
110105.0	7.9203192624001355	7.905400556725699	7.913255140451325	7.914637122774305	0.007854583725626085	0.0013819823229805905
161097.0	7.919115840323823	7.906627768086614	7.913162856131851	7.914366257966353	0.006535088045237281	0.0012034018345019604
232759.0	7.9180963147532735	7.907649835356666	7.913100945372149	7.914536122379001	0.0054511100154828185	0.0014351770068525838
324806.0	7.917350561687172	7.908400763413454	7.913061215095753	7.9144981330758934	0.004660451682299005	0.0014369179801407839
463076.0	7.91657430575284	7.909186894774372	7.913021703452637	7.914386995695142	0.0038348086782651336	0.001365292242504701


==> ExperimentsPaper/Data/Exp2/t_3_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	23.045527799084375	14.58280971289944	18.786380773580184	17.83490008073079
26	21.737906154085486	14.841482317665573	18.47652301459767	17.845184013433407
34	20.71777436001575	15.008088749769103	18.316840472936214	18.111825964326552
51	20.429300010810113	15.390597066977131	18.131295885296737	18.137525752984885
67	19.664848282081067	15.62292655819995	17.883397760360385	18.208023621918215
103	19.164832201183014	15.824654508621183	17.807859212421864	18.150797298281766
164	18.729098196781433	16.10053478451655	17.68960670228555	17.91133251267579
230	18.42147254994292	16.288375582460827	17.5739522728207	17.80023212089992
373	18.17083150647295	16.51116752203319	17.497328367337175	17.60242881365792
513	18.001795356579226	16.60613437873279	17.4491067884882	17.618784904212486
754	17.86856820722239	16.72693491081589	17.40783334427897	17.563401609906762
1081	17.788302575697468	16.803710800512608	17.386707409889326	17.550921771839555
1566	17.71112800337445	16.87845545504725	17.362234009244695	17.523873840880295
2301	17.64816510555765	16.944846156864564	17.346655614614274	17.474118497304577
3446	17.58656159805074	17.002005361053016	17.333840258259542	17.426435940303612
5104	17.540157762242085	17.047339098350413	17.32554069973695	17.43607690496637
7415	17.49590635954807	17.092680228790496	17.317912237481064	17.438643910228986
11087	17.463397343902653	17.12547225386558	17.3123432790575	17.40947585306804
16523	17.43416334979515	17.154000394248776	17.308579425705016	17.421184598859384
23559	17.412203560086564	17.176160527170346	17.30576129189097	17.393422427406005
34846	17.39094540983488	17.197381523163877	17.303451465391426	17.405100968383287
50998	17.376256133237987	17.21226922268784	17.30180798847562	17.403646674639088
74969	17.363794440127577	17.224966756864088	17.300798163587867	17.403879877657545
107032	17.3519331845361	17.236852051248395	17.299842698587995	17.42273991991198
158118	17.34288746089753	17.245965140403758	17.299070890169197	17.423027190931144
230110	17.335397943857302	17.253443466026134	17.298514493665614	17.447504314453223
323038	17.329801199667195	17.258896326411193	17.298076545703662	17.456802847890167
460926	17.323904894422792	17.264789582794787	17.29771754253995	17.489053975902944


==> ExperimentsPaper/Data/Exp2/t_3_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	23.045527799084375	14.58280971289944	18.786380773580184	17.83490008073079	4.203571060680744	0.951480692849394
26.0	21.737906154085486	14.841482317665573	18.47652301459767	17.845184013433407	3.635040696932098	0.6313390011642639
34.0	20.71777436001575	15.008088749769103	18.316840472936214	18.111825964326552	3.308751723167111	0.2050145086096613
51.0	20.429300010810113	15.390597066977131	18.131295885296737	18.137525752984885	2.740698818319606	0.006229867688148261
67.0	19.664848282081067	15.62292655819995	17.883397760360385	18.208023621918215	2.260471202160435	0.3246258615578306
103.0	19.164832201183014	15.824654508621183	17.807859212421864	18.150797298281766	1.9832047038006806	0.3429380858599025
164.0	18.729098196781433	16.10053478451655	17.68960670228555	17.91133251267579	1.5890719177689974	0.22172581039024308
230.0	18.42147254994292	16.288375582460827	17.5739522728207	17.80023212089992	1.2855766903598749	0.2262798480792192
373.0	18.17083150647295	16.51116752203319	17.497328367337175	17.60242881365792	0.986160845303985	0.10510044632074411
513.0	18.001795356579226	16.60613437873279	17.4491067884882	17.618784904212486	0.8429724097554114	0.1696781157242846
754.0	17.86856820722239	16.72693491081589	17.40783334427897	17.563401609906762	0.6808984334630814	0.15556826562779236
1081.0	17.788302575697468	16.803710800512608	17.386707409889326	17.550921771839555	0.5829966093767176	0.1642143619502292
1566.0	17.71112800337445	16.87845545504725	17.362234009244695	17.523873840880295	0.4837785541974462	0.16163983163560047
2301.0	17.64816510555765	16.944846156864564	17.346655614614274	17.474118497304577	0.4018094577497102	0.1274628826903026
3446.0	17.58656159805074	17.002005361053016	17.333840258259542	17.426435940303612	0.3318348972065266	0.09259568204407032
5104.0	17.540157762242085	17.047339098350413	17.32554069973695	17.43607690496637	0.27820160138653804	0.11053620522941898
7415.0	17.49590635954807	17.092680228790496	17.317912237481064	17.438643910228986	0.22523200869056836	0.1207316727479224
11087.0	17.463397343902653	17.12547225386558	17.3123432790575	17.40947585306804	0.18687102519191967	0.09713257401054065
16523.0	17.43416334979515	17.154000394248776	17.308579425705016	17.421184598859384	0.1545790314562403	0.11260517315436758
23559.0	17.412203560086564	17.176160527170346	17.30576129189097	17.393422427406005	0.12960076472062454	0.08766113551503452
34846.0	17.39094540983488	17.197381523163877	17.303451465391426	17.405100968383287	0.10606994222754906	0.1016495029918616
50998.0	17.376256133237987	17.21226922268784	17.30180798847562	17.403646674639088	0.08953876578777908	0.10183868616346814
74969.0	17.363794440127577	17.224966756864088	17.300798163587867	17.403879877657545	0.07583140672377908	0.10308171406967759
107032.0	17.3519331845361	17.236852051248395	17.299842698587995	17.42273991991198	0.0629906473395998	0.12289722132398495
158118.0	17.34288746089753	17.245965140403758	17.299070890169197	17.423027190931144	0.05310574976543947	0.12395630076194664
230110.0	17.335397943857302	17.253443466026134	17.298514493665614	17.447504314453223	0.04507102763948012	0.1489898207876088
323038.0	17.329801199667195	17.258896326411193	17.298076545703662	17.456802847890167	0.03918021929246862	0.15872630218650485
460926.0	17.323904894422792	17.264789582794787	17.29771754253995	17.489053975902944	0.03292795974516238	0.191336433362995


==> ExperimentsPaper/Data/Exp2/t_4_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	45.935133190688965	23.160229446627074	34.395041708369675	31.72946117034338
26	42.727335027728834	23.913281402681385	33.629431771558295	31.517234045341663
37	39.42067686166518	24.384295542788806	33.10279996098465	32.33950937909495
56	37.767640456516894	25.39775830432571	32.3604565545224	32.304534281168
73	35.76622597085347	25.961186452250935	31.669665044578373	32.78039959415305
108	34.606055331340436	26.40495078400598	31.293334797512653	32.99790940562634
165	33.42398809434232	27.2141634913656	30.981122433397328	32.31391076732292
254	32.84209594039012	27.639675553639865	30.767891508160112	32.02832527209611
375	32.49019216763217	27.906203921755697	30.658933861431105	31.822783831434652
567	31.979911450422165	28.30732321785966	30.4997662911443	31.34072852007821
805	31.631633000024923	28.588756148887335	30.400237242261117	31.340055564252705
1174	31.41548692870471	28.797322326597904	30.348137490984435	31.32639188361816
1738	31.17585513755657	29.024597977418644	30.28062219240367	30.95392904035086
2532	31.01720960895122	29.165608864503636	30.239303230638438	31.012395236698083
3739	30.876785408496804	29.299860571704357	30.21210287649835	30.915738086046098
5576	30.737768320516494	29.43502919735419	30.183118971635484	30.8070834890599
8158	30.627276593516328	29.53881938917976	30.162600999481786	30.8666062781208
11986	30.540819254445182	29.623452754902008	30.147174603208622	30.8646775575797
17853	30.466396091887592	29.694904641959784	30.135762228747407	30.941986227552142
25818	30.404863073196605	29.754111690568763	30.126499691296885	30.959640317623872
38296	30.349504844563278	29.8079946230566	30.118823805288372	31.056137401610737
55790	30.310928219902788	29.84563638370279	30.114612377325027	31.34768836496809
80536	30.280075667090994	29.877015945904375	30.111698979388176	31.360670285671706
115467	30.24783575944811	29.907526511041553	30.10793183383822	31.57796605348955
169039	30.22363167374124	29.930710013525335	30.105388548679382	31.774751090744267
246593	30.2029616060417	29.950701272374918	30.103260975848244	31.618934008247585
346735	30.187066987839177	29.965729519742244	30.101574330268598	31.869345475667817
495272	30.171789152724728	29.980426891361333	30.100211544390802	32.279950070225055


==> ExperimentsPaper/Data/Exp2/t_4_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	45.935133190688965	23.160229446627074	34.395041708369675	31.72946117034338	11.2348122617426	2.665580538026294
26.0	42.727335027728834	23.913281402681385	33.629431771558295	31.517234045341663	9.71615036887691	2.112197726216632
37.0	39.42067686166518	24.384295542788806	33.10279996098465	32.33950937909495	8.718504418195842	0.7632905818896987
56.0	37.767640456516894	25.39775830432571	32.3604565545224	32.304534281168	6.962698250196691	0.05592227335439759
73.0	35.76622597085347	25.961186452250935	31.669665044578373	32.78039959415305	5.708478592327438	1.1107345495746799
108.0	34.606055331340436	26.40495078400598	31.293334797512653	32.99790940562634	4.888384013506673	1.7045746081136848
165.0	33.42398809434232	27.2141634913656	30.981122433397328	32.31391076732292	3.766958942031728	1.3327883339255955
254.0	32.84209594039012	27.639675553639865	30.767891508160112	32.02832527209611	3.128215954520247	1.2604337639359997
375.0	32.49019216763217	27.906203921755697	30.658933861431105	31.822783831434652	2.752729939675408	1.1638499700035467
567.0	31.979911450422165	28.30732321785966	30.4997662911443	31.34072852007821	2.1924430732846396	0.8409622289339076
805.0	31.631633000024923	28.588756148887335	30.400237242261117	31.340055564252705	1.8114810933737822	0.9398183219915879
1174.0	31.41548692870471	28.797322326597904	30.348137490984435	31.32639188361816	1.550815164386531	0.9782543926337262
1738.0	31.17585513755657	29.024597977418644	30.28062219240367	30.95392904035086	1.2560242149850254	0.6733068479471918
2532.0	31.01720960895122	29.165608864503636	30.239303230638438	31.012395236698083	1.0736943661348022	0.7730920060596453
3739.0	30.876785408496804	29.299860571704357	30.21210287649835	30.915738086046098	0.9122423047939918	0.7036352095477483
5576.0	30.737768320516494	29.43502919735419	30.183118971635484	30.8070834890599	0.7480897742812935	0.6239645174244153
8158.0	30.627276593516328	29.53881938917976	30.162600999481786	30.8666062781208	0.6237816103020251	0.7040052786390127
11986.0	30.540819254445182	29.623452754902008	30.147174603208622	30.8646775575797	0.5237218483066144	0.7175029543710778
17853.0	30.466396091887592	29.694904641959784	30.135762228747407	30.941986227552142	0.4408575867876223	0.8062239988047359
25818.0	30.404863073196605	29.754111690568763	30.126499691296885	30.959640317623872	0.3723880007281224	0.8331406263269869
38296.0	30.349504844563278	29.8079946230566	30.118823805288372	31.056137401610737	0.31082918223177103	0.9373135963223653
55790.0	30.310928219902788	29.84563638370279	30.114612377325027	31.34768836496809	0.268975993622238	1.233075987643062
80536.0	30.280075667090994	29.877015945904375	30.111698979388176	31.360670285671706	0.23468303348380104	1.2489713062835293
115467.0	30.24783575944811	29.907526511041553	30.10793183383822	31.57796605348955	0.20040532279666579	1.4700342196513319
169039.0	30.22363167374124	29.930710013525335	30.105388548679382	31.774751090744267	0.1746785351540474	1.669362542064885
246593.0	30.2029616060417	29.950701272374918	30.103260975848244	31.618934008247585	0.15255970347332592	1.5156730323993415
346735.0	30.187066987839177	29.965729519742244	30.101574330268598	31.869345475667817	0.1358448105263541	1.7677711453992195
495272.0	30.171789152724728	29.980426891361333	30.100211544390802	32.279950070225055	0.11978465302946972	2.179738525834253


==> ExperimentsPaper/Data/Exp2/t_5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	78.58740450314869	33.135885889272494	55.39526685164303	49.833540494865936
26	71.12602502692562	34.320766218941266	53.58344521058275	49.67119028681633
41	65.1399924424921	35.83159272543033	52.10493193674821	50.428502822234414
50	61.107891820620424	36.62762788555076	50.842217617768455	52.12305684604001
67	57.68012692998527	37.71320251847358	49.57194200089657	53.374027513123764
102	55.310174432733476	38.82977162021204	48.82334153580778	53.71633430716175
164	53.01203411871741	40.394713386046476	48.04818114047479	52.02183383533129
252	51.80603835132791	41.209322876176415	47.650472136744895	51.60073779807567
377	51.12876830448436	41.777618389171394	47.49421434857529	51.19033250494117
544	50.008795767319405	42.581858380978915	47.14070188789993	50.325219270054816
847	49.22502979321341	43.229039295845986	46.91208981827069	50.074302734889066
1244	48.83809639848818	43.60621808118392	46.772567282816425	50.52351660675558
1767	48.41145101512523	43.9844197683556	46.63837831720121	50.21756378368765
2696	48.01482246203393	44.35910950291236	46.536806318436085	50.043446970858774
4043	47.73000244515301	44.631255984299386	46.4692059814434	49.78632293816883
5779	47.515907191778034	44.82710015297606	46.43540787332889	49.77314078154342
8578	47.312264093729034	45.03500112976945	46.40160022928815	49.14556264322614
12667	47.12232149920309	45.21838483225879	46.35806578735053	48.41225096103821
18896	46.9779517123979	45.35078977854054	46.33070880835189	47.76431932094513
27038	46.85335867388658	45.47038762045411	46.30852225635016	48.47073572161257
39754	46.75640186381118	45.564263025357704	46.292330668768415	49.47543967024904
57968	46.67516675799071	45.63707802718778	46.27908507562949	50.6581564038588
82179	46.60987112411522	45.6982255923575	46.26677450513233	50.20812691761504
117610	46.54201174261024	45.76028325264744	46.25755372152639	51.75912604760388
171334	46.4935389904714	45.80600277805364	46.25027674609731	51.688497534047244
249080	46.45088561354366	45.844700752963696	46.24494648229758	53.64050892625736
346310	46.42053935222332	45.8725340783439	46.24063585891391	56.22617417905568
493800	46.3871109029065	45.903302319347176	46.236241331381756	56.35976979213718


==> ExperimentsPaper/Data/Exp2/t_5_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	78.58740450314869	33.135885889272494	55.39526685164303	49.833540494865936	22.259380962370535	5.561726356777093
26.0	71.12602502692562	34.320766218941266	53.58344521058275	49.67119028681633	19.262678991641486	3.912254923766419
41.0	65.1399924424921	35.83159272543033	52.10493193674821	50.428502822234414	16.273339211317875	1.6764291145137946
50.0	61.107891820620424	36.62762788555076	50.842217617768455	52.12305684604001	14.214589732217696	1.280839228271553
67.0	57.68012692998527	37.71320251847358	49.57194200089657	53.374027513123764	11.85873948242299	3.802085512227194
102.0	55.310174432733476	38.82977162021204	48.82334153580778	53.71633430716175	9.993569915595735	4.892992771353974
164.0	53.01203411871741	40.394713386046476	48.04818114047479	52.02183383533129	7.653467754428313	3.9736526948565043
252.0	51.80603835132791	41.209322876176415	47.650472136744895	51.60073779807567	6.44114926056848	3.950265661330775
377.0	51.12876830448436	41.777618389171394	47.49421434857529	51.19033250494117	5.716595959403897	3.696118156365877
544.0	50.008795767319405	42.581858380978915	47.14070188789993	50.325219270054816	4.558843506921015	3.184517382154887
847.0	49.22502979321341	43.229039295845986	46.91208981827069	50.074302734889066	3.6830505224247005	3.1622129166183797
1244.0	48.83809639848818	43.60621808118392	46.772567282816425	50.52351660675558	3.1663492016325065	3.750949323939153
1767.0	48.41145101512523	43.9844197683556	46.63837831720121	50.21756378368765	2.6539585488456083	3.579185466486443
2696.0	48.01482246203393	44.35910950291236	46.536806318436085	50.043446970858774	2.177696815523724	3.506640652422689
4043.0	47.73000244515301	44.631255984299386	46.4692059814434	49.78632293816883	1.8379499971440154	3.317116956725428
5779.0	47.515907191778034	44.82710015297606	46.43540787332889	49.77314078154342	1.6083077203528333	3.3377329082145266
8578.0	47.312264093729034	45.03500112976945	46.40160022928815	49.14556264322614	1.3665990995187016	2.743962413937993
12667.0	47.12232149920309	45.21838483225879	46.35806578735053	48.41225096103821	1.139680955091741	2.054185173687678
18896.0	46.9779517123979	45.35078977854054	46.33070880835189	47.76431932094513	0.9799190298113558	1.4336105125932335
27038.0	46.85335867388658	45.47038762045411	46.30852225635016	48.47073572161257	0.8381346358960471	2.162213465262411
39754.0	46.75640186381118	45.564263025357704	46.292330668768415	49.47543967024904	0.7280676434107107	3.1831090014806236
57968.0	46.67516675799071	45.63707802718778	46.27908507562949	50.6581564038588	0.6420070484417053	4.379071328229308
82179.0	46.60987112411522	45.6982255923575	46.26677450513233	50.20812691761504	0.5685489127748298	3.9413524124827077
117610.0	46.54201174261024	45.76028325264744	46.25755372152639	51.75912604760388	0.497270468878952	5.501572326077486
171334.0	46.4935389904714	45.80600277805364	46.25027674609731	51.688497534047244	0.44427396804367447	5.4382207879499305
249080.0	46.45088561354366	45.844700752963696	46.24494648229758	53.64050892625736	0.40024572933388214	7.395562443959783
346310.0	46.42053935222332	45.8725340783439	46.24063585891391	56.22617417905568	0.3681017805700151	9.985538320141771
493800.0	46.3871109029065	45.903302319347176	46.236241331381756	56.35976979213718	0.3329390120345792	10.123528460755423


==> ExperimentsPaper/Data/Exp2/t_6_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	122.01429136999683	44.3792635667362	82.14749260464795	72.30263622298764
26	108.93681157816971	46.21280509737068	78.93808146750968	71.8735174821125
41	98.59513075331063	48.55273081131815	76.31063299167548	73.32408224329926
50	91.65058325329784	49.79904670921444	74.07278650046406	76.51130383923447
67	85.64080286736103	51.532155784072984	71.73651812695039	79.14537476357567
101	81.34761015106339	53.264242416446216	70.33971833032483	80.07298267103364
158	77.62268260987881	55.41535084340801	69.04146915820007	78.04320045315302
238	75.64002693970227	56.80501222827616	68.33252578327787	77.53007156830112
352	74.53240874158551	57.80931785607266	68.0893312424951	76.7335319096972
502	72.6577735006408	59.07145380630261	67.43586838598735	74.3375252154783
771	71.32777362080088	60.038990997094274	67.00143552216083	74.54783610691982
1111	70.33222709414774	60.88782844649852	66.70359361289273	75.84473999462057
1604	69.54876490717167	61.59505621731701	66.46283076430147	74.89119767200677
2419	68.93770423841832	62.1568825286132	66.30711952065204	74.91312842006928
3511	68.49061689403503	62.60402213429202	66.21028185894943	71.95946805944297
5149	68.07736684675895	62.951206669354484	66.09821578241912	72.7594368213402
7559	67.61173280662933	63.36468806606141	65.98285992101708	72.37178825944183
11191	67.29010897881066	63.65955466686127	65.90756132625445	73.4471058014489
16657	67.02647538989346	63.89822985099473	65.85121364368534	73.52181194806809
23488	66.83309354934532	64.07852194918752	65.81034084693071	75.41006759932581
34182	66.62730486152977	64.26348138745269	65.7722054873904	78.34520012494721
49911	66.4773716428621	64.40142645277527	65.74357162775722	81.31779156146958
73346	66.34950424775136	64.51699377382221	65.71911081564113	81.96349142376488
103769	66.23089472725768	64.62106469482194	65.70003374545301	86.38273068478136
151116	66.13852120897108	64.70540956032045	65.68656494813196	83.84017672937868
218477	66.05801342000653	64.77529423003656	65.6732115134805	88.23996094615154
308581	66.00320207908781	64.82419785928576	65.66467851048925	95.46338394914979
435085	65.93912033845872	64.88139335843708	65.65475730949117	99.91741866699634


==> ExperimentsPaper/Data/Exp2/t_6_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	122.01429136999683	44.3792635667362	82.14749260464795	72.30263622298764	37.76822903791175	9.844856381660307
26.0	108.93681157816971	46.21280509737068	78.93808146750968	71.8735174821125	32.72527637013899	7.064563985397172
41.0	98.59513075331063	48.55273081131815	76.31063299167548	73.32408224329926	27.757902180357327	2.9865507483762173
50.0	91.65058325329784	49.79904670921444	74.07278650046406	76.51130383923447	24.273739791249625	2.43851733877041
67.0	85.64080286736103	51.532155784072984	71.73651812695039	79.14537476357567	20.204362342877403	7.408856636625288
101.0	81.34761015106339	53.264242416446216	70.33971833032483	80.07298267103364	17.075475913878613	9.733264340708814
158.0	77.62268260987881	55.41535084340801	69.04146915820007	78.04320045315302	13.626118314792066	9.001731294952947
238.0	75.64002693970227	56.80501222827616	68.33252578327787	77.53007156830112	11.527513555001711	9.197545785023252
352.0	74.53240874158551	57.80931785607266	68.0893312424951	76.7335319096972	10.280013386422446	8.6442006672021
502.0	72.6577735006408	59.07145380630261	67.43586838598735	74.3375252154783	8.364414579684741	6.901656829490946
771.0	71.32777362080088	60.038990997094274	67.00143552216083	74.54783610691982	6.962444525066559	7.546400584758985
1111.0	70.33222709414774	60.88782844649852	66.70359361289273	75.84473999462057	5.815765166394215	9.141146381727836
1604.0	69.54876490717167	61.59505621731701	66.46283076430147	74.89119767200677	4.867774546984464	8.428366907705296
2419.0	68.93770423841832	62.1568825286132	66.30711952065204	74.91312842006928	4.150236992038835	8.606008899417247
3511.0	68.49061689403503	62.60402213429202	66.21028185894943	71.95946805944297	3.6062597246574057	5.74918620049354
5149.0	68.07736684675895	62.951206669354484	66.09821578241912	72.7594368213402	3.147009113064634	6.661221038921084
7559.0	67.61173280662933	63.36468806606141	65.98285992101708	72.37178825944183	2.618171854955669	6.388928338424748
11191.0	67.29010897881066	63.65955466686127	65.90756132625445	73.4471058014489	2.248006659393184	7.539544475194447
16657.0	67.02647538989346	63.89822985099473	65.85121364368534	73.52181194806809	1.9529837926906097	7.67059830438275
23488.0	66.83309354934532	64.07852194918752	65.81034084693071	75.41006759932581	1.7318188977431959	9.5997267523951
34182.0	66.62730486152977	64.26348138745269	65.7722054873904	78.34520012494721	1.5087240999377087	12.572994637556818
49911.0	66.4773716428621	64.40142645277527	65.74357162775722	81.31779156146958	1.342145174981951	15.574219933712357
73346.0	66.34950424775136	64.51699377382221	65.71911081564113	81.96349142376488	1.2021170418189229	16.24438060812375
103769.0	66.23089472725768	64.62106469482194	65.70003374545301	86.38273068478136	1.0789690506310734	20.682696939328352
151116.0	66.13852120897108	64.70540956032045	65.68656494813196	83.84017672937868	0.981155387811512	18.153611781246724
218477.0	66.05801342000653	64.77529423003656	65.6732115134805	88.23996094615154	0.8979172834439311	22.566749432671045
308581.0	66.00320207908781	64.82419785928576	65.66467851048925	95.46338394914979	0.8404806512034924	29.798705438660534
435085.0	65.93912033845872	64.88139335843708	65.65475730949117	99.91741866699634	0.773363951054094	34.262661357505166


==> ExperimentsPaper/Data/Exp2/t_7_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	177.12737263364562	56.791852560609634	114.98011809694057	99.28962561164488
26	158.8392326177571	59.74417154078326	110.4845699992738	97.55810039145653
41	140.21429615815484	62.70229149655886	105.65851280795854	100.87149432293026
50	129.38394368814056	64.4861232248856	102.09195960934184	106.20724239033821
67	119.88262373258556	67.00666875014582	98.26135814854666	110.99863897978491
101	113.06444575985267	69.52314635409681	95.95702825889903	113.11148686807442
158	107.19697143125914	72.66499246455541	93.88803030817134	110.30418499463269
235	104.029504280647	74.70238862681505	92.72591986281991	110.05721571937083
360	101.48536277985804	76.4958315872872	91.85438535462207	111.08407976591506
516	98.93233408349877	78.19672828857708	91.15800626565988	107.2090058392554
798	97.3677883196906	79.56101675251546	90.81451615649465	104.85392421496182
1196	95.7708039461271	80.94337050298945	90.24384222647123	100.10025020351199
1769	94.26718937718422	82.17956736103939	89.76742951967161	95.4302481805092
2656	93.36545686190826	82.8858394325586	89.46194696268167	98.39728573486188
3906	92.66227611491044	83.51536200531368	89.22374515418305	102.25034965919
5633	92.01676777448375	84.02704166141956	89.05481050993849	106.96250585780707
8314	91.32323495058309	84.6265709730192	88.86314749166317	103.5614511089807
12019	90.88221480711995	85.01679202381361	88.75683358248533	109.02699983844845
17982	90.4770118186582	85.36270080750266	88.65618147333336	108.12371215772768
25703	90.11340623345222	85.68925973631546	88.57438405861716	113.93472581467023
37498	89.84562496729855	85.91756191239682	88.52408519648249	122.89129094702344
54763	89.59910009037606	86.13672055994608	88.4651250839256	122.2791684394909
79085	89.4313866887808	86.28141937940114	88.43481399355142	134.2864035463436
113001	89.22775230200577	86.45604414583296	88.39702319618897	134.2637273802741
164510	89.09218085721247	86.56783337566527	88.37441018522517	150.53728217964218
239183	88.95731470727077	86.67886609067347	88.34695710025882	151.81018607389868
335700	88.86530605706555	86.7515443116539	88.33436847891107	174.62207353069337
478324	88.7720880102096	86.82913283424845	88.32035076729832	179.87971541868717


==> ExperimentsPaper/Data/Exp2/t_7_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
17.0	177.12737263364562	56.791852560609634	114.98011809694057	99.28962561164488	58.18826553633094	15.690492485295692
26.0	158.8392326177571	59.74417154078326	110.4845699992738	97.55810039145653	50.74039845849054	12.926469607817268
41.0	140.21429615815484	62.70229149655886	105.65851280795854	100.87149432293026	42.95622131139969	4.787018485028284
50.0	129.38394368814056	64.4861232248856	102.09195960934184	106.20724239033821	37.60583638445624	4.115282780996367
67.0	119.88262373258556	67.00666875014582	98.26135814854666	110.99863897978491	31.254689398400842	12.737280831238252
101.0	113.06444575985267	69.52314635409681	95.95702825889903	113.11148686807442	26.43388190480222	17.154458609175393
158.0	107.19697143125914	72.66499246455541	93.88803030817134	110.30418499463269	21.223037843615927	16.416154686461354
235.0	104.029504280647	74.70238862681505	92.72591986281991	110.05721571937083	18.023531236004857	17.331295856550923
360.0	101.48536277985804	76.4958315872872	91.85438535462207	111.08407976591506	15.358553767334868	19.229694411292996
516.0	98.93233408349877	78.19672828857708	91.15800626565988	107.2090058392554	12.961277977082801	16.05099957359552
798.0	97.3677883196906	79.56101675251546	90.81451615649465	104.85392421496182	11.253499403979191	14.039408058467174
1196.0	95.7708039461271	80.94337050298945	90.24384222647123	100.10025020351199	9.300471723481778	9.85640797704076
1769.0	94.26718937718422	82.17956736103939	89.76742951967161	95.4302481805092	7.58786215863222	5.662818660837587
2656.0	93.36545686190826	82.8858394325586	89.46194696268167	98.39728573486188	6.576107530123068	8.935338772180216
3906.0	92.66227611491044	83.51536200531368	89.22374515418305	102.25034965919	5.708383148869373	13.026604505006944
5633.0	92.01676777448375	84.02704166141956	89.05481050993849	106.96250585780707	5.027768848518932	17.907695347868582
8314.0	91.32323495058309	84.6265709730192	88.86314749166317	103.5614511089807	4.236576518643972	14.698303617317535
12019.0	90.88221480711995	85.01679202381361	88.75683358248533	109.02699983844845	3.74004155867172	20.27016625596312
17982.0	90.4770118186582	85.36270080750266	88.65618147333336	108.12371215772768	3.2934806658306996	19.46753068439432
25703.0	90.11340623345222	85.68925973631546	88.57438405861716	113.93472581467023	2.8851243223016922	25.360341756053074
37498.0	89.84562496729855	85.91756191239682	88.52408519648249	122.89129094702344	2.606523284085668	34.36720575054095
54763.0	89.59910009037606	86.13672055994608	88.4651250839256	122.2791684394909	2.328404523979515	33.8140433555653
79085.0	89.4313866887808	86.28141937940114	88.43481399355142	134.2864035463436	2.1533946141502724	45.85158955279218
113001.0	89.22775230200577	86.45604414583296	88.39702319618897	134.2637273802741	1.940979050356006	45.86670418408514
164510.0	89.09218085721247	86.56783337566527	88.37441018522517	150.53728217964218	1.8065768095598997	62.162871994417
239183.0	88.95731470727077	86.67886609067347	88.34695710025882	151.81018607389868	1.6680910095853534	63.46322897363986
335700.0	88.86530605706555	86.7515443116539	88.33436847891107	174.62207353069337	1.5828241672571721	86.2877050517823
478324.0	88.7720880102096	86.82913283424845	88.32035076729832	179.87971541868717	1.4912179330498674	91.55936465138885


==> ExperimentsPaper/Data/Exp2/t_8_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	244.762669233557	70.29570667611671	154.19637324228017	130.94303931227705
26	214.10737864039078	73.75540439019602	146.59932525431273	129.40726225455174
38	191.5668513366353	77.44385856131444	140.23522601251125	134.33892756562386
50	174.68653591196303	80.59021946688792	135.07320294566	141.46321730831667
67	160.70049976487385	84.03170147048934	129.2702845276461	149.34707157356058
93	150.54993936269585	87.47916358500561	125.83665110727405	152.48633006624118
150	142.6963522762548	91.17248142005721	122.83647034553708	149.747218285272
223	137.0211357728992	94.52035140759635	120.96742627127914	152.9180788993924
361	133.46734663054795	96.96356020822007	119.6014194483909	155.1833838413035
516	129.9470495188484	99.47003752595313	118.74418795180672	141.9844092986394
773	127.30790350079693	101.26083393077772	117.71048639937058	146.69597438006923
1129	124.96466452036087	103.15201012746601	116.9205104941606	143.0883774064423
1672	123.06786120117458	104.68848705881011	116.3368738840349	148.97710745545072
2510	121.83423154317838	105.743421110575	115.93742726236107	154.15853637459904
3732	120.63228088888135	106.8410968017682	115.550069148399	153.6314754281044
5459	119.63785738193744	107.60488627882258	115.25237140450204	159.64792055837466
8014	118.70230720604346	108.4084920874924	115.03230027721553	164.0849083096754
11757	117.99307808212797	109.01068516556892	114.86077656939938	170.1044300214916
17549	117.39618680326076	109.48865867351118	114.7025744495259	179.1877124050038
25237	116.82592743519207	109.97186270720431	114.58816980755383	179.61414176719043
36990	116.44649402851064	110.31050700064065	114.52943402721067	178.36803119276138
54080	116.12160455385529	110.59983399173487	114.48798112145114	172.22492542226843
77588	115.85826018790125	110.82207408977965	114.42772390859662	173.77088862241573
111210	115.57550378085686	111.06337741834479	114.36541888451934	176.3636042419963
161833	115.36144103894696	111.23180120970798	114.32147499739972	158.62750274351595
233988	115.18338897083134	111.37762002008581	114.2862281163404	187.17511440777307
328220	115.04596921959993	111.48095317547325	114.25947836940273	224.7403284333582
464480	114.9124327192921	111.5920702230448	114.23441510307903	269.2311270033744


==> ExperimentsPaper/Data/Exp2/t_8_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
17.0	244.762669233557	111.5920702230448	114.23441510307903	269.2311270033744	83.90066656616347
26.0	214.10737864039078	111.5920702230448	114.23441510307903	269.2311270033744	72.84392086411671
38.0	191.5668513366353	111.5920702230448	114.23441510307903	269.2311270033744	62.791367451196805
50.0	174.68653591196303	111.5920702230448	114.23441510307903	269.2311270033744	54.482983478772084
67.0	160.70049976487385	111.5920702230448	114.23441510307903	269.2311270033744	45.238583057156774
93.0	150.54993936269585	111.5920702230448	114.23441510307903	269.2311270033744	38.35748752226844
150.0	142.6963522762548	111.5920702230448	114.23441510307903	269.2311270033744	31.66398892547987
223.0	137.0211357728992	111.5920702230448	114.23441510307903	269.2311270033744	26.447074863682786
361.0	133.46734663054795	111.5920702230448	114.23441510307903	269.2311270033744	22.637859240170826
516.0	129.9470495188484	111.5920702230448	114.23441510307903	269.2311270033744	19.27415042585359
773.0	127.30790350079693	111.5920702230448	114.23441510307903	269.2311270033744	16.44965246859286
1129.0	124.96466452036087	111.5920702230448	114.23441510307903	269.2311270033744	13.768500366694582
1672.0	123.06786120117458	111.5920702230448	114.23441510307903	269.2311270033744	11.64838682522479
2510.0	121.83423154317838	111.5920702230448	114.23441510307903	269.2311270033744	10.19400615178607
3732.0	120.63228088888135	111.5920702230448	114.23441510307903	269.2311270033744	8.708972346630802
5459.0	119.63785738193744	111.5920702230448	114.23441510307903	269.2311270033744	7.6474851256794665
8014.0	118.70230720604346	111.5920702230448	114.23441510307903	269.2311270033744	6.623808189723121
11757.0	117.99307808212797	111.5920702230448	114.23441510307903	269.2311270033744	5.8500914038304614
17549.0	117.39618680326076	111.5920702230448	114.23441510307903	269.2311270033744	5.213915776014716
25237.0	116.82592743519207	111.5920702230448	114.23441510307903	269.2311270033744	4.616307100349516
36990.0	116.44649402851064	111.5920702230448	114.23441510307903	269.2311270033744	4.2189270265700145
54080.0	116.12160455385529	111.5920702230448	114.23441510307903	269.2311270033744	3.8881471297162733
77588.0	115.85826018790125	111.5920702230448	114.23441510307903	269.2311270033744	3.605649818816971
111210.0	115.57550378085686	111.5920702230448	114.23441510307903	269.2311270033744	3.3020414661745576
161833.0	115.36144103894696	111.5920702230448	114.23441510307903	269.2311270033744	3.089673787691737
233988.0	115.18338897083134	111.5920702230448	114.23441510307903	269.2311270033744	2.908608096254582
328220.0	115.04596921959993	111.5920702230448	114.23441510307903	269.2311270033744	2.7785251939294824
464480.0	114.9124327192921	111.5920702230448	114.23441510307903	269.2311270033744	2.64234488003423


==> ExperimentsPaper/Data/Exp2/t_9_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
17	325.69664752066234	84.82706721421098	200.0790887888656	167.40647187324436
26	282.6266162306291	89.2518189967897	189.3921649352329	164.9545395855647
41	249.75706932831824	94.92878782116227	180.59675296037278	170.53838288408105
50	227.9114452545076	98.03004721169746	173.182621782812	182.51801663611408
67	208.3722279143624	102.520028225496	164.88476702195172	194.5799934458284
93	194.11774579494005	107.0150719658208	159.9425751601062	200.06440738873115
145	184.13632757147448	111.330708175689	155.96078713790993	197.4807479365587
216	175.58677553982488	116.32042080382445	153.11209352259962	201.62682243220883
344	170.99108459682327	119.22258861676593	151.56633429225943	202.03317881444283
509	166.12555750821642	122.51633722857716	150.43964128723076	183.20270402795953
747	162.04074395479884	125.42315855089828	148.76461101954035	184.62885751820832
1124	158.64450127376415	127.8360069827049	147.56905573317022	181.31170956100743
1639	156.02575934579863	129.7983220442842	146.6864495760595	181.74928227725314
2432	154.23335775950036	131.23793918352058	146.02555266914976	191.12967794323984
3606	152.5851505535875	132.5585658695567	145.47157394630565	198.21110015196166
5310	151.2219631538092	133.57496471028128	145.01671256667515	212.01391399136543
7746	149.81751640762928	134.72150609278282	144.6464590510234	211.36251338110984
11300	148.88159852516327	135.48918862373074	144.3874273695866	226.78255574736207
16994	147.95184650083303	136.2190362806356	144.14216797517076	231.896175676793
24329	147.22032568177647	136.8182791201036	143.9754578559185	252.2888771351711
35358	146.6434410450689	137.29745153624188	143.85801107602626	237.94872472024844
51816	146.10425036786253	137.72755617938557	143.7308362977617	265.3264245318436
75671	145.75009857444687	138.00903381781748	143.6542251071795	306.66016898837984
107687	145.3534029111895	138.3444898301078	143.5673721524475	317.21515655918466
155805	145.03411850161805	138.5749565217198	143.5071981179143	371.45544883849647
225990	144.74635868690748	138.78805795015367	143.4389474035895	393.12638593807986
319778	144.5571396276142	138.92860794511014	143.40372544476958	481.3444613934093
452211	144.35583155043423	139.09009863462046	143.36277551369525	521.3326368938568


==> ExperimentsPaper/Data/Exp2/t_9_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal
17.0	325.69664752066234	139.09009863462046	143.36277551369525	521.3326368938568	115.2520215746546
26.0	282.6266162306291	139.09009863462046	143.36277551369525	521.3326368938568	100.1403459384432
41.0	249.75706932831824	139.09009863462046	143.36277551369525	521.3326368938568	85.66796513921051
50.0	227.9114452545076	139.09009863462046	143.36277551369525	521.3326368938568	75.15257457111453
67.0	208.3722279143624	139.09009863462046	143.36277551369525	521.3326368938568	62.36473879645571
93.0	194.11774579494005	139.09009863462046	143.36277551369525	521.3326368938568	52.92750319428541
145.0	184.13632757147448	139.09009863462046	143.36277551369525	521.3326368938568	44.630078962220935
216.0	175.58677553982488	139.09009863462046	143.36277551369525	521.3326368938568	36.791672718775175
344.0	170.99108459682327	139.09009863462046	143.36277551369525	521.3326368938568	32.343745675493494
509.0	166.12555750821642	139.09009863462046	143.36277551369525	521.3326368938568	27.9233040586536
747.0	162.04074395479884	139.09009863462046	143.36277551369525	521.3326368938568	23.341452468642075
1124.0	158.64450127376415	139.09009863462046	143.36277551369525	521.3326368938568	19.733048750465315
1639.0	156.02575934579863	139.09009863462046	143.36277551369525	521.3326368938568	16.888127531775297
2432.0	154.23335775950036	139.09009863462046	143.36277551369525	521.3326368938568	14.78761348562918
3606.0	152.5851505535875	139.09009863462046	143.36277551369525	521.3326368938568	12.913008076748952
5310.0	151.2219631538092	139.09009863462046	143.36277551369525	521.3326368938568	11.441747856393874
7746.0	149.81751640762928	139.09009863462046	143.36277551369525	521.3326368938568	9.924952958240596
11300.0	148.88159852516327	139.09009863462046	143.36277551369525	521.3326368938568	8.89823874585585
16994.0	147.95184650083303	139.09009863462046	143.36277551369525	521.3326368938568	7.923131694535158
24329.0	147.22032568177647	139.09009863462046	143.36277551369525	521.3326368938568	7.1571787358149095
35358.0	146.6434410450689	139.09009863462046	143.36277551369525	521.3326368938568	6.560559539784379
51816.0	146.10425036786253	139.09009863462046	143.36277551369525	521.3326368938568	6.003280118376125
75671.0	145.75009857444687	139.09009863462046	143.36277551369525	521.3326368938568	5.645191289362032
107687.0	145.3534029111895	139.09009863462046	143.36277551369525	521.3326368938568	5.2228823223397
155805.0	145.03411850161805	139.09009863462046	143.36277551369525	521.3326368938568	4.932241596194501
225990.0	144.74635868690748	139.09009863462046	143.36277551369525	521.3326368938568	4.650889453435838
319778.0	144.5571396276142	139.09009863462046	143.36277551369525	521.3326368938568	4.475117499659433
452211.0	144.35583155043423	139.09009863462046	143.36277551369525	521.3326368938568	4.272676879074794


==> ExperimentsPaper/Data/Exp3/bulk_0.3.txt <==
0.1	0.08498431651721855	0.084984316362998	0.08498431149944455	0.08498434811458752	0.08498431651721855	0.084984316362998	0.08498431149944455	0.08498434811458752
0.2	0.2436374651564964	0.2436374617395785	0.2436374457542355	0.24363746104388165	0.2436374651564964	0.2436374617395785	0.2436374457542355	0.24363746104388165
0.3	0.4549529871570144	0.4549529611402918	0.4549529704316904	0.45495297659805534	0.4549529871570144	0.4549529611402918	0.4549529704316904	0.45495297659805534
0.4	0.7130933888842502	0.7130932462243799	0.7130936789004928	0.7130930713471313	0.7130933888842502	0.7130932462243799	0.7130936789004928	0.7130930713471313
0.5	1.0154293899210824	1.0154281555755433	1.015427810365706	1.0154274392411555	1.0154293899210824	1.0154281555755433	1.015427810365706	1.0154274392411555
0.6	1.3605818324368095	1.3605701955098937	1.360584307474478	1.3605713069845882	1.3605818324368095	1.3605701955098937	1.360584307474478	1.3605713069845882


==> ExperimentsPaper/Data/Exp3/t_0.1_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	0.08494715659818444	0.08494141768383298	0.08494715659818444	0.08494141768383298
36	0.08494707381760125	0.08494232287220768	0.08494707381760125	0.08494232287220768
46	0.08494647657440366	0.08494282324220055	0.08494647657440366	0.08494282324220055
66	0.08494475942389407	0.08494325807754616	0.08494475942389407	0.08494325807754616
103	0.08498496940353037	0.08498383555414404	0.08498496940353037	0.08498383555414404
157	0.08498466118614373	0.0849840279727377	0.08498466118614373	0.0849840279727377
228	0.08498457510310732	0.08498411448270603	0.08498457510310732	0.08498411448270603
343	0.08498446536786963	0.08498418344858574	0.08498446536786963	0.08498418344858574
519	0.08498441787739869	0.0849842287751045	0.08498441787739869	0.0849842287751045
758	0.08498439434289012	0.08498425238334448	0.08498439434289012	0.08498425238334448
1101	0.08498436317928763	0.08498427579693311	0.08498436317928763	0.08498427579693311
1636	0.08498435267084406	0.08498428708041335	0.08498435267084406	0.08498428708041335
2372	0.0849843377885361	0.08498429749238565	0.0849843377885361	0.08498429749238565
3285	0.0849843320067104	0.08498430265137832	0.0849843320067104	0.08498430265137832
4826	0.08498432699712363	0.08498430685211864	0.08498432699712363	0.08498430685211864
6754	0.08498432405265852	0.08498430967891209	0.08498432405265852	0.08498430967891209
9424	0.08498432210694229	0.0849843115488662	0.08498432210694229	0.0849843115488662
12808	0.08498432022222535	0.08498431295769696	0.08498432022222535	0.08498431295769696
17917	0.0849843192749547	0.08498431390022222	0.0849843192749547	0.08498431390022222
24353	0.08498431853620474	0.08498431455437844	0.08498431853620474	0.08498431455437844
33503	0.08498431799041187	0.08498431508775031	0.08498431799041187	0.08498431508775031
45168	0.08498431753408972	0.08498431544645028	0.08498431753408972	0.08498431544645028
61232	0.08498431725388178	0.08498431570175702	0.08498431725388178	0.08498431570175702
82905	0.08498431706830971	0.08498431587957218	0.08498431706830971	0.08498431587957218
111666	0.08498431690134865	0.084984316034041	0.08498431690134865	0.084984316034041
150631	0.08498431677594254	0.08498431614238006	0.08498431677594254	0.08498431614238006
198455	0.08498431668648117	0.08498431621284566	0.08498431668648117	0.08498431621284566
263772	0.08498431663049973	0.08498431626377015	0.08498431663049973	0.08498431626377015
349281	0.08498431658337016	0.08498431630508606	0.08498431658337016	0.08498431630508606
464813	0.08498431654630931	0.08498431633920789	0.08498431654630931	0.08498431633920789
619808	0.08498431651721855	0.084984316362998	0.08498431651721855	0.084984316362998


==> ExperimentsPaper/Data/Exp3/t_0.1_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	0.08494715659818444	0.08494141768383298	0.08494715659818444	0.08494141768383298	5.738914351460789e-06	5.738914351460789e-06
36.0	0.08494707381760125	0.08494232287220768	0.08494707381760125	0.08494232287220768	4.750945393566797e-06	4.750945393566797e-06
46.0	0.08494647657440366	0.08494282324220055	0.08494647657440366	0.08494282324220055	3.653332203104598e-06	3.653332203104598e-06
66.0	0.08494475942389407	0.08494325807754616	0.08494475942389407	0.08494325807754616	1.50134634790966e-06	1.50134634790966e-06
103.0	0.08498496940353037	0.08498383555414404	0.08498496940353037	0.08498383555414404	1.1338493863255472e-06	1.1338493863255472e-06
157.0	0.08498466118614373	0.0849840279727377	0.08498466118614373	0.0849840279727377	6.33213406028843e-07	6.33213406028843e-07
228.0	0.08498457510310732	0.08498411448270603	0.08498457510310732	0.08498411448270603	4.606204012935766e-07	4.606204012935766e-07
343.0	0.08498446536786963	0.08498418344858574	0.08498446536786963	0.08498418344858574	2.819192838898754e-07	2.819192838898754e-07
519.0	0.08498441787739869	0.0849842287751045	0.08498441787739869	0.0849842287751045	1.8910229418467317e-07	1.8910229418467317e-07
758.0	0.08498439434289012	0.08498425238334448	0.08498439434289012	0.08498425238334448	1.4195954564644175e-07	1.4195954564644175e-07
1101.0	0.08498436317928763	0.08498427579693311	0.08498436317928763	0.08498427579693311	8.738235451888343e-08	8.738235451888343e-08
1636.0	0.08498435267084406	0.08498428708041335	0.08498435267084406	0.08498428708041335	6.55904307117483e-08	6.55904307117483e-08
2372.0	0.0849843377885361	0.08498429749238565	0.0849843377885361	0.08498429749238565	4.0296150458085656e-08	4.0296150458085656e-08
3285.0	0.0849843320067104	0.08498430265137832	0.0849843320067104	0.08498430265137832	2.9355332081815178e-08	2.9355332081815178e-08
4826.0	0.08498432699712363	0.08498430685211864	0.08498432699712363	0.08498430685211864	2.0145004997473848e-08	2.0145004997473848e-08
6754.0	0.08498432405265852	0.08498430967891209	0.08498432405265852	0.08498430967891209	1.437374642920819e-08	1.437374642920819e-08
9424.0	0.08498432210694229	0.0849843115488662	0.08498432210694229	0.0849843115488662	1.0558076093958313e-08	1.0558076093958313e-08
12808.0	0.08498432022222535	0.08498431295769696	0.08498432022222535	0.08498431295769696	7.264528395500847e-09	7.264528395500847e-09
17917.0	0.0849843192749547	0.08498431390022222	0.0849843192749547	0.08498431390022222	5.374732478524713e-09	5.374732478524713e-09
24353.0	0.08498431853620474	0.08498431455437844	0.08498431853620474	0.08498431455437844	3.98182629923749e-09	3.98182629923749e-09
33503.0	0.08498431799041187	0.08498431508775031	0.08498431799041187	0.08498431508775031	2.902661555559405e-09	2.902661555559405e-09
45168.0	0.08498431753408972	0.08498431544645028	0.08498431753408972	0.08498431544645028	2.087639436321176e-09	2.087639436321176e-09
61232.0	0.08498431725388178	0.08498431570175702	0.08498431725388178	0.08498431570175702	1.5521247620498002e-09	1.5521247620498002e-09
82905.0	0.08498431706830971	0.08498431587957218	0.08498431706830971	0.08498431587957218	1.1887375250818621e-09	1.1887375250818621e-09
111666.0	0.08498431690134865	0.084984316034041	0.08498431690134865	0.084984316034041	8.673076562493165e-10	8.673076562493165e-10
150631.0	0.08498431677594254	0.08498431614238006	0.08498431677594254	0.08498431614238006	6.335624802566997e-10	6.335624802566997e-10
198455.0	0.08498431668648117	0.08498431621284566	0.08498431668648117	0.08498431621284566	4.736355058154729e-10	4.736355058154729e-10
263772.0	0.08498431663049973	0.08498431626377015	0.08498431663049973	0.08498431626377015	3.667295772613599e-10	3.667295772613599e-10
349281.0	0.08498431658337016	0.08498431630508606	0.08498431658337016	0.08498431630508606	2.7828410409380666e-10	2.7828410409380666e-10
464813.0	0.08498431654630931	0.08498431633920789	0.08498431654630931	0.08498431633920789	2.0710141934721094e-10	2.0710141934721094e-10
619808.0	0.08498431651721855	0.084984316362998	0.08498431651721855	0.084984316362998	1.542205529947438e-10	1.542205529947438e-10


==> ExperimentsPaper/Data/Exp3/t_0.2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	0.24340189289333058	0.2432782594653414	0.24340189289333058	0.2432782594653414
34	0.24340062206476612	0.24329547589170142	0.24340062206476612	0.24329547589170142
44	0.24338771620901783	0.24330638561987805	0.24338771620901783	0.24330638561987805
66	0.24335050866420216	0.2433160468229155	0.24335050866420216	0.2433160468229155
99	0.24365261834802565	0.24362628748618687	0.24365261834802565	0.24362628748618687
160	0.24364522359961802	0.24363094734004456	0.24364522359961802	0.24363094734004456
221	0.24364356918116215	0.24363258845004812	0.24364356918116215	0.24363258845004812
339	0.2436407643251649	0.24363439792059707	0.2436407643251649	0.24363439792059707
500	0.24363998609343773	0.24363530261421035	0.24363998609343773	0.24363530261421035
728	0.24363900618727885	0.2436360075444076	0.24363900618727885	0.2436360075444076
1087	0.24363850153535516	0.2436365070492733	0.24363850153535516	0.2436365070492733
1584	0.24363815573902103	0.24363680168305046	0.24363815573902103	0.24363680168305046
2322	0.24363799163076114	0.24363698100107384	0.24363799163076114	0.24363698100107384
3320	0.2436378165405974	0.24363714410356982	0.2436378165405974	0.24363714410356982
4768	0.24363769842528804	0.24363724481248952	0.24363769842528804	0.24363724481248952
6748	0.2436376408964752	0.24363730519295795	0.2436376408964752	0.24363730519295795
9522	0.24363758480324907	0.243637354540751	0.24363758480324907	0.243637354540751
13193	0.24363754937720647	0.24363738538525337	0.24363754937720647	0.24363738538525337
18252	0.2436375244120814	0.24363740665111225	0.2436375244120814	0.24363740665111225
24855	0.24363750940039033	0.24363742147608225	0.24363750940039033	0.24363742147608225
34170	0.24363749905071364	0.24363743268311883	0.24363749905071364	0.24363743268311883
46297	0.24363748792602694	0.2436374412642586	0.24363748792602694	0.2436374412642586
62452	0.24363748157054432	0.24363744694337883	0.24363748157054432	0.24363744694337883
85008	0.24363747734097613	0.24363745087738525	0.24363747734097613	0.24363745087738525
114147	0.24363747356929444	0.24363745438851583	0.24363747356929444	0.24363745438851583
154615	0.24363747105607664	0.24363745671130188	0.24363747105607664	0.24363745671130188
204658	0.24363746891503824	0.2436374583736894	0.24363746891503824	0.2436374583736894
272332	0.24363746756745203	0.24363745957114058	0.24363746756745203	0.24363745957114058
361618	0.24363746655361126	0.24363746046962914	0.24363746655361126	0.24363746046962914
481311	0.24363746579890516	0.24363746120697874	0.24363746579890516	0.24363746120697874
643421	0.2436374651564964	0.2436374617395785	0.2436374651564964	0.2436374617395785


==> ExperimentsPaper/Data/Exp3/t_0.2_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	0.24340189289333058	0.2432782594653414	0.24340189289333058	0.2432782594653414	0.00012363342798918375	0.00012363342798918375
34.0	0.24340062206476612	0.24329547589170142	0.24340062206476612	0.24329547589170142	0.00010514617306470186	0.00010514617306470186
44.0	0.24338771620901783	0.24330638561987805	0.24338771620901783	0.24330638561987805	8.133058913978308e-05	8.133058913978308e-05
66.0	0.24335050866420216	0.2433160468229155	0.24335050866420216	0.2433160468229155	3.446184128666485e-05	3.446184128666485e-05
99.0	0.24365261834802565	0.24362628748618687	0.24365261834802565	0.24362628748618687	2.6330861838785857e-05	2.6330861838785857e-05
160.0	0.24364522359961802	0.24363094734004456	0.24364522359961802	0.24363094734004456	1.4276259573453576e-05	1.4276259573453576e-05
221.0	0.24364356918116215	0.24363258845004812	0.24364356918116215	0.24363258845004812	1.09807311140242e-05	1.09807311140242e-05
339.0	0.2436407643251649	0.24363439792059707	0.2436407643251649	0.24363439792059707	6.36640456783133e-06	6.36640456783133e-06
500.0	0.24363998609343773	0.24363530261421035	0.24363998609343773	0.24363530261421035	4.683479227385323e-06	4.683479227385323e-06
728.0	0.24363900618727885	0.2436360075444076	0.24363900618727885	0.2436360075444076	2.998642871260282e-06	2.998642871260282e-06
1087.0	0.24363850153535516	0.2436365070492733	0.24363850153535516	0.2436365070492733	1.9944860818466026e-06	1.9944860818466026e-06
1584.0	0.24363815573902103	0.24363680168305046	0.24363815573902103	0.24363680168305046	1.354055970570478e-06	1.354055970570478e-06
2322.0	0.24363799163076114	0.24363698100107384	0.24363799163076114	0.24363698100107384	1.010629687298037e-06	1.010629687298037e-06
3320.0	0.2436378165405974	0.24363714410356982	0.2436378165405974	0.24363714410356982	6.724370275879021e-07	6.724370275879021e-07
4768.0	0.24363769842528804	0.24363724481248952	0.24363769842528804	0.24363724481248952	4.5361279851774405e-07	4.5361279851774405e-07
6748.0	0.2436376408964752	0.24363730519295795	0.2436376408964752	0.24363730519295795	3.357035172346645e-07	3.357035172346645e-07
9522.0	0.24363758480324907	0.243637354540751	0.24363758480324907	0.243637354540751	2.302624980687895e-07	2.302624980687895e-07
13193.0	0.24363754937720647	0.24363738538525337	0.24363754937720647	0.24363738538525337	1.6399195310046188e-07	1.6399195310046188e-07
18252.0	0.2436375244120814	0.24363740665111225	0.2436375244120814	0.24363740665111225	1.1776096914273282e-07	1.1776096914273282e-07
24855.0	0.24363750940039033	0.24363742147608225	0.24363750940039033	0.24363742147608225	8.792430808424179e-08	8.792430808424179e-08
34170.0	0.24363749905071364	0.24363743268311883	0.24363749905071364	0.24363743268311883	6.63675948087139e-08	6.63675948087139e-08
46297.0	0.24363748792602694	0.2436374412642586	0.24363748792602694	0.2436374412642586	4.666176833811875e-08	4.666176833811875e-08
62452.0	0.24363748157054432	0.24363744694337883	0.24363748157054432	0.24363744694337883	3.462716549607059e-08	3.462716549607059e-08
85008.0	0.24363747734097613	0.24363745087738525	0.24363747734097613	0.24363745087738525	2.6463590874215015e-08	2.6463590874215015e-08
114147.0	0.24363747356929444	0.24363745438851583	0.24363747356929444	0.24363745438851583	1.9180778604299675e-08	1.9180778604299675e-08
154615.0	0.24363747105607664	0.24363745671130188	0.24363747105607664	0.24363745671130188	1.434477475692475e-08	1.434477475692475e-08
204658.0	0.24363746891503824	0.2436374583736894	0.24363746891503824	0.2436374583736894	1.0541348849368859e-08	1.0541348849368859e-08
272332.0	0.24363746756745203	0.24363745957114058	0.24363746756745203	0.24363745957114058	7.99631144632329e-09	7.99631144632329e-09
361618.0	0.24363746655361126	0.24363746046962914	0.24363746655361126	0.24363746046962914	6.0839821236502445e-09	6.0839821236502445e-09
481311.0	0.24363746579890516	0.24363746120697874	0.24363746579890516	0.24363746120697874	4.591926422436998e-09	4.591926422436998e-09
643421.0	0.2436374651564964	0.2436374617395785	0.2436374651564964	0.2436374617395785	3.416917887522075e-09	3.416917887522075e-09


==> ExperimentsPaper/Data/Exp3/t_0.3_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	0.4544050381051733	0.45367959794860707	0.4544050381051733	0.45367959794860707
34	0.4543950245280923	0.453767271323162	0.4543950245280923	0.453767271323162
44	0.4543197840659023	0.453831667061642	0.4543197840659023	0.453831667061642
65	0.4541032332846551	0.45388907111951526	0.4541032332846551	0.45388907111951526
105	0.4550216193335858	0.4548912195080981	0.4550216193335858	0.4548912195080981
166	0.4549928774023729	0.4549132298876413	0.4549928774023729	0.4549132298876413
245	0.4549812452633924	0.4549254500634632	0.4549812452633924	0.4549254500634632
375	0.4549699888240016	0.45493530533541016	0.4549699888240016	0.45493530533541016
571	0.4549646478462748	0.4549415520126104	0.4549646478462748	0.4549415520126104
838	0.4549612901699559	0.4549447845947398	0.4549612901699559	0.4549447845947398
1290	0.45495815697832576	0.4549477141152486	0.45495815697832576	0.4549477141152486
1839	0.4549568239778231	0.45494924035673556	0.4549568239778231	0.45494924035673556
2638	0.4549554947948167	0.4549503860245789	0.4549554947948167	0.4549503860245789
3810	0.45495478472217166	0.4549511509640583	0.45495478472217166	0.4549511509640583
5509	0.45495432253929924	0.4549516833127765	0.45495432253929924	0.4549516833127765
7751	0.4549538898217675	0.4549520840888065	0.4549538898217675	0.4549520840888065
10881	0.4549536461984498	0.45495232750789943	0.4549536461984498	0.45495232750789943
14998	0.45495343245992925	0.4549525214480374	0.45495343245992925	0.4549525214480374
20758	0.45495331875541606	0.45495264171327005	0.45495331875541606	0.45495264171327005
28330	0.4549532267154936	0.4549527327149202	0.4549532267154936	0.4549527327149202
39320	0.45495315614433235	0.45495279821746337	0.45495315614433235	0.45495279821746337
53244	0.4549531069751759	0.45495284477167225	0.4549531069751759	0.45495284477167225
72482	0.4549530734807483	0.45495287914801874	0.4549530734807483	0.45495287914801874
97720	0.45495305124411867	0.4549529018802302	0.45495305124411867	0.4549529018802302
131983	0.454953028832177	0.4549529222574813	0.454953028832177	0.4549529222574813
178294	0.45495301525340714	0.4549529345687245	0.45495301525340714	0.4549529345687245
235776	0.4549530039414583	0.4549529450320181	0.4549530039414583	0.4549529450320181
313694	0.45495299697103186	0.4549529518161042	0.45495299697103186	0.4549529518161042
414803	0.4549529914507804	0.45495295713089084	0.4549529914507804	0.45495295713089084
554529	0.4549529871570144	0.4549529611402918	0.4549529871570144	0.4549529611402918


==> ExperimentsPaper/Data/Exp3/t_0.3_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	0.4544050381051733	0.45367959794860707	0.4544050381051733	0.45367959794860707	0.0007254401565662261	0.0007254401565662261
34.0	0.4543950245280923	0.453767271323162	0.4543950245280923	0.453767271323162	0.0006277532049302481	0.0006277532049302481
44.0	0.4543197840659023	0.453831667061642	0.4543197840659023	0.453831667061642	0.00048811700426026894	0.00048811700426026894
65.0	0.4541032332846551	0.45388907111951526	0.4541032332846551	0.45388907111951526	0.00021416216513980846	0.00021416216513980846
105.0	0.4550216193335858	0.4548912195080981	0.4550216193335858	0.4548912195080981	0.000130399825487737	0.000130399825487737
166.0	0.4549928774023729	0.4549132298876413	0.4549928774023729	0.4549132298876413	7.964751473155118e-05	7.964751473155118e-05
245.0	0.4549812452633924	0.4549254500634632	0.4549812452633924	0.4549254500634632	5.579519992920945e-05	5.579519992920945e-05
375.0	0.4549699888240016	0.45493530533541016	0.4549699888240016	0.45493530533541016	3.4683488591424894e-05	3.4683488591424894e-05
571.0	0.4549646478462748	0.4549415520126104	0.4549646478462748	0.4549415520126104	2.3095833664388277e-05	2.3095833664388277e-05
838.0	0.4549612901699559	0.4549447845947398	0.4549612901699559	0.4549447845947398	1.6505575216096968e-05	1.6505575216096968e-05
1290.0	0.45495815697832576	0.4549477141152486	0.45495815697832576	0.4549477141152486	1.0442863077164688e-05	1.0442863077164688e-05
1839.0	0.4549568239778231	0.45494924035673556	0.4549568239778231	0.45494924035673556	7.583621087547954e-06	7.583621087547954e-06
2638.0	0.4549554947948167	0.4549503860245789	0.4549554947948167	0.4549503860245789	5.10877023779388e-06	5.10877023779388e-06
3810.0	0.45495478472217166	0.4549511509640583	0.45495478472217166	0.4549511509640583	3.6337581133527586e-06	3.6337581133527586e-06
5509.0	0.45495432253929924	0.4549516833127765	0.45495432253929924	0.4549516833127765	2.639226522715976e-06	2.639226522715976e-06
7751.0	0.4549538898217675	0.4549520840888065	0.4549538898217675	0.4549520840888065	1.8057329609910688e-06	1.8057329609910688e-06
10881.0	0.4549536461984498	0.45495232750789943	0.4549536461984498	0.45495232750789943	1.318690550367041e-06	1.318690550367041e-06
14998.0	0.45495343245992925	0.4549525214480374	0.45495343245992925	0.4549525214480374	9.110118918687071e-07	9.110118918687071e-07
20758.0	0.45495331875541606	0.45495264171327005	0.45495331875541606	0.45495264171327005	6.770421460133846e-07	6.770421460133846e-07
28330.0	0.4549532267154936	0.4549527327149202	0.4549532267154936	0.4549527327149202	4.94000573392217e-07	4.94000573392217e-07
39320.0	0.45495315614433235	0.45495279821746337	0.45495315614433235	0.45495279821746337	3.5792686897684334e-07	3.5792686897684334e-07
53244.0	0.4549531069751759	0.45495284477167225	0.4549531069751759	0.45495284477167225	2.6220350363148626e-07	2.6220350363148626e-07
72482.0	0.4549530734807483	0.45495287914801874	0.4549530734807483	0.45495287914801874	1.9433272957503078e-07	1.9433272957503078e-07
97720.0	0.45495305124411867	0.4549529018802302	0.45495305124411867	0.4549529018802302	1.4936388847974769e-07	1.4936388847974769e-07
131983.0	0.454953028832177	0.4549529222574813	0.454953028832177	0.4549529222574813	1.0657469567965094e-07	1.0657469567965094e-07
178294.0	0.45495301525340714	0.4549529345687245	0.45495301525340714	0.4549529345687245	8.06846826573171e-08	8.06846826573171e-08
235776.0	0.4549530039414583	0.4549529450320181	0.4549530039414583	0.4549529450320181	5.890944021480493e-08	5.890944021480493e-08
313694.0	0.45495299697103186	0.4549529518161042	0.45495299697103186	0.4549529518161042	4.5154927685864266e-08	4.5154927685864266e-08
414803.0	0.4549529914507804	0.45495295713089084	0.4549529914507804	0.45495295713089084	3.431988954138987e-08	3.431988954138987e-08
554529.0	0.4549529871570144	0.4549529611402918	0.4549529871570144	0.4549529611402918	2.601672255408971e-08	2.601672255408971e-08


==> ExperimentsPaper/Data/Exp3/t_0.4_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	0.7124248615252105	0.7099238364974158	0.7124248615252105	0.7099238364974158
34	0.7123827133118564	0.7101800664445775	0.7123827133118564	0.7101800664445775
45	0.7120818358658689	0.7104322762601613	0.7120818358658689	0.7104322762601613
64	0.7113884210581004	0.7105915038201729	0.7113884210581004	0.7105915038201729
97	0.7134562576649621	0.7128132594030323	0.7134562576649621	0.7128132594030323
148	0.7132827031090513	0.712930244540644	0.7132827031090513	0.712930244540644
214	0.7132546292211575	0.712964758098776	0.7132546292211575	0.712964758098776
310	0.7131808480520241	0.7130158218018152	0.7131808480520241	0.7130158218018152
470	0.7131465490520316	0.7130438987460294	0.7131465490520316	0.7130438987460294
689	0.7131366033458788	0.7130542743519336	0.7131366033458788	0.7130542743519336
1012	0.7131176295974001	0.7130695520228237	0.7131176295974001	0.7130695520228237
1501	0.7131126311800041	0.7130754225779008	0.7131126311800041	0.7130754225779008
2280	0.713105735643233	0.713081706793035	0.713105735643233	0.713081706793035
3224	0.7131026282144345	0.7130847560422182	0.7131026282144345	0.7130847560422182
4680	0.7130988812102602	0.7130879776498521	0.7130988812102602	0.7130879776498521
6667	0.7130978269472769	0.7130890745040466	0.7130978269472769	0.7130890745040466
9488	0.7130963309160158	0.7130905214253673	0.7130963309160158	0.7130905214253673
13141	0.7130955865044236	0.7130912039762586	0.7130955865044236	0.7130912039762586
18428	0.7130948430950192	0.7130918667995029	0.7130948430950192	0.7130918667995029
25241	0.7130945442102682	0.713092160662774	0.7130945442102682	0.713092160662774
34765	0.7130941823085364	0.7130925181741301	0.7130941823085364	0.7130925181741301
47011	0.7130939847002321	0.713092690189978	0.7130939847002321	0.713092690189978
64172	0.7130937825165461	0.7130928786102882	0.7130937825165461	0.7130928786102882
87063	0.7130936637201798	0.7130929815069865	0.7130936637201798	0.7130929815069865
117887	0.7130935872218687	0.7130930640438695	0.7130935872218687	0.7130930640438695
159588	0.7130935201038793	0.71309312552302	0.7130935201038793	0.71309312552302
212693	0.7130934758154475	0.713093166890211	0.7130934758154475	0.713093166890211
283057	0.7130934349152912	0.7130932023551281	0.7130934349152912	0.7130932023551281
375068	0.7130934129485171	0.7130932227587408	0.7130934129485171	0.7130932227587408
501488	0.7130933888842502	0.7130932462243799	0.7130933888842502	0.7130932462243799


==> ExperimentsPaper/Data/Exp3/t_0.4_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	0.7124248615252105	0.7099238364974158	0.7124248615252105	0.7099238364974158	0.002501025027794701	0.002501025027794701
34.0	0.7123827133118564	0.7101800664445775	0.7123827133118564	0.7101800664445775	0.00220264686727889	0.00220264686727889
45.0	0.7120818358658689	0.7104322762601613	0.7120818358658689	0.7104322762601613	0.0016495596057076733	0.0016495596057076733
64.0	0.7113884210581004	0.7105915038201729	0.7113884210581004	0.7105915038201729	0.0007969172379275191	0.0007969172379275191
97.0	0.7134562576649621	0.7128132594030323	0.7134562576649621	0.7128132594030323	0.0006429982619298169	0.0006429982619298169
148.0	0.7132827031090513	0.712930244540644	0.7132827031090513	0.712930244540644	0.00035245856840726564	0.00035245856840726564
214.0	0.7132546292211575	0.712964758098776	0.7132546292211575	0.712964758098776	0.0002898711223814354	0.0002898711223814354
310.0	0.7131808480520241	0.7130158218018152	0.7131808480520241	0.7130158218018152	0.0001650262502088662	0.0001650262502088662
470.0	0.7131465490520316	0.7130438987460294	0.7131465490520316	0.7130438987460294	0.00010265030600220548	0.00010265030600220548
689.0	0.7131366033458788	0.7130542743519336	0.7131366033458788	0.7130542743519336	8.23289939452243e-05	8.23289939452243e-05
1012.0	0.7131176295974001	0.7130695520228237	0.7131176295974001	0.7130695520228237	4.807757457636619e-05	4.807757457636619e-05
1501.0	0.7131126311800041	0.7130754225779008	0.7131126311800041	0.7130754225779008	3.720860210332244e-05	3.720860210332244e-05
2280.0	0.713105735643233	0.713081706793035	0.713105735643233	0.713081706793035	2.402885019803236e-05	2.402885019803236e-05
3224.0	0.7131026282144345	0.7130847560422182	0.7131026282144345	0.7130847560422182	1.787217221627113e-05	1.787217221627113e-05
4680.0	0.7130988812102602	0.7130879776498521	0.7130988812102602	0.7130879776498521	1.0903560408115354e-05	1.0903560408115354e-05
6667.0	0.7130978269472769	0.7130890745040466	0.7130978269472769	0.7130890745040466	8.752443230286566e-06	8.752443230286566e-06
9488.0	0.7130963309160158	0.7130905214253673	0.7130963309160158	0.7130905214253673	5.809490648434057e-06	5.809490648434057e-06
13141.0	0.7130955865044236	0.7130912039762586	0.7130955865044236	0.7130912039762586	4.382528165036703e-06	4.382528165036703e-06
18428.0	0.7130948430950192	0.7130918667995029	0.7130948430950192	0.7130918667995029	2.9762955163770144e-06	2.9762955163770144e-06
25241.0	0.7130945442102682	0.713092160662774	0.7130945442102682	0.713092160662774	2.3835474941558132e-06	2.3835474941558132e-06
34765.0	0.7130941823085364	0.7130925181741301	0.7130941823085364	0.7130925181741301	1.6641344062762187e-06	1.6641344062762187e-06
47011.0	0.7130939847002321	0.713092690189978	0.7130939847002321	0.713092690189978	1.2945102541017661e-06	1.2945102541017661e-06
64172.0	0.7130937825165461	0.7130928786102882	0.7130937825165461	0.7130928786102882	9.039062578430901e-07	9.039062578430901e-07
87063.0	0.7130936637201798	0.7130929815069865	0.7130936637201798	0.7130929815069865	6.822131932704423e-07	6.822131932704423e-07
117887.0	0.7130935872218687	0.7130930640438695	0.7130935872218687	0.7130930640438695	5.231779991454744e-07	5.231779991454744e-07
159588.0	0.7130935201038793	0.71309312552302	0.7130935201038793	0.71309312552302	3.945808593197597e-07	3.945808593197597e-07
212693.0	0.7130934758154475	0.713093166890211	0.7130934758154475	0.713093166890211	3.089252365029438e-07	3.089252365029438e-07
283057.0	0.7130934349152912	0.7130932023551281	0.7130934349152912	0.7130932023551281	2.3256016312700467e-07	2.3256016312700467e-07
375068.0	0.7130934129485171	0.7130932227587408	0.7130934129485171	0.7130932227587408	1.9018977637230705e-07	1.9018977637230705e-07
501488.0	0.7130933888842502	0.7130932462243799	0.7130933888842502	0.7130932462243799	1.42659870361328e-07	1.42659870361328e-07


==> ExperimentsPaper/Data/Exp3/t_0.5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	1.0153881961777123	1.008939395196532	1.0153881961777123	1.008939395196532
34	1.015264699421673	1.0094883946061877	1.015264699421673	1.0094883946061877
45	1.014492782261225	1.0101380804295201	1.014492782261225	1.0101380804295201
66	1.0126128438925643	1.010560616899125	1.0126128438925643	1.010560616899125
108	1.0160693886698329	1.0148488226011958	1.0160693886698329	1.0148488226011958
161	1.0159435348095824	1.014969282210916	1.0159435348095824	1.014969282210916
246	1.0157239747246487	1.015157122642237	1.0157239747246487	1.015157122642237
359	1.0156663822870462	1.0152174619955208	1.0156663822870462	1.0152174619955208
540	1.0155698659847834	1.0152980747817413	1.0155698659847834	1.0152980747817413
783	1.0155434001720076	1.0153255171528441	1.0155434001720076	1.0153255171528441
1157	1.0154982621682773	1.0153626098874418	1.0154982621682773	1.0153626098874418
1698	1.0154754567986544	1.0153840735773283	1.0154754567986544	1.0153840735773283
2461	1.015465529664586	1.0153943431793846	1.015465529664586	1.0153943431793846
3546	1.0154527297854339	1.0154058723273571	1.0154527297854339	1.0154058723273571
5143	1.0154479590548757	1.0154108284058962	1.0154479590548757	1.0154108284058962
7338	1.0154413746470472	1.0154169935446002	1.0154413746470472	1.0154169935446002
10386	1.01543761493816	1.0154203716876713	1.01543761493816	1.0154203716876713
14413	1.0154357856852805	1.0154221711135294	1.0154357856852805	1.0154221711135294
20202	1.0154339568611737	1.0154238371258506	1.0154339568611737	1.0154238371258506
27769	1.0154325904176489	1.015425150562363	1.0154325904176489	1.015425150562363
38365	1.0154318360638719	1.0154258771862668	1.0154318360638719	1.0154258771862668
51915	1.0154311241689562	1.0154265057048077	1.0154311241689562	1.0154265057048077
71024	1.0154307299452607	1.015426904376625	1.0154307299452607	1.015426904376625
96195	1.0154303027719278	1.0154273010015051	1.0154303027719278	1.0154273010015051
130052	1.0154300240387282	1.0154275763592113	1.0154300240387282	1.0154275763592113
175494	1.015429834243735	1.0154277369374416	1.015429834243735	1.0154277369374416
234842	1.01542965576617	1.0154279050412824	1.01542965576617	1.0154279050412824
313619	1.0154295515901743	1.0154280131020421	1.0154295515901743	1.0154280131020421
415441	1.0154294688275385	1.015428080372854	1.0154294688275385	1.015428080372854
553525	1.0154293899210824	1.0154281555755433	1.0154293899210824	1.0154281555755433


==> ExperimentsPaper/Data/Exp3/t_0.5_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	1.0153881961777123	1.008939395196532	1.0153881961777123	1.008939395196532	0.0064488009811802804	0.0064488009811802804
34.0	1.015264699421673	1.0094883946061877	1.015264699421673	1.0094883946061877	0.0057763048154853	0.0057763048154853
45.0	1.014492782261225	1.0101380804295201	1.014492782261225	1.0101380804295201	0.0043547018317049435	0.0043547018317049435
66.0	1.0126128438925643	1.010560616899125	1.0126128438925643	1.010560616899125	0.002052226993439321	0.002052226993439321
108.0	1.0160693886698329	1.0148488226011958	1.0160693886698329	1.0148488226011958	0.0012205660686370745	0.0012205660686370745
161.0	1.0159435348095824	1.014969282210916	1.0159435348095824	1.014969282210916	0.0009742525986664585	0.0009742525986664585
246.0	1.0157239747246487	1.015157122642237	1.0157239747246487	1.015157122642237	0.0005668520824118062	0.0005668520824118062
359.0	1.0156663822870462	1.0152174619955208	1.0156663822870462	1.0152174619955208	0.0004489202915254342	0.0004489202915254342
540.0	1.0155698659847834	1.0152980747817413	1.0155698659847834	1.0152980747817413	0.00027179120304210436	0.00027179120304210436
783.0	1.0155434001720076	1.0153255171528441	1.0155434001720076	1.0153255171528441	0.0002178830191634784	0.0002178830191634784
1157.0	1.0154982621682773	1.0153626098874418	1.0154982621682773	1.0153626098874418	0.00013565228083556313	0.00013565228083556313
1698.0	1.0154754567986544	1.0153840735773283	1.0154754567986544	1.0153840735773283	9.138322132606902e-05	9.138322132606902e-05
2461.0	1.015465529664586	1.0153943431793846	1.015465529664586	1.0153943431793846	7.118648520143545e-05	7.118648520143545e-05
3546.0	1.0154527297854339	1.0154058723273571	1.0154527297854339	1.0154058723273571	4.6857458076754455e-05	4.6857458076754455e-05
5143.0	1.0154479590548757	1.0154108284058962	1.0154479590548757	1.0154108284058962	3.71306489794776e-05	3.71306489794776e-05
7338.0	1.0154413746470472	1.0154169935446002	1.0154413746470472	1.0154169935446002	2.438110244695757e-05	2.438110244695757e-05
10386.0	1.01543761493816	1.0154203716876713	1.01543761493816	1.0154203716876713	1.724325048879649e-05	1.724325048879649e-05
14413.0	1.0154357856852805	1.0154221711135294	1.0154357856852805	1.0154221711135294	1.3614571751086046e-05	1.3614571751086046e-05
20202.0	1.0154339568611737	1.0154238371258506	1.0154339568611737	1.0154238371258506	1.0119735323055323e-05	1.0119735323055323e-05
27769.0	1.0154325904176489	1.015425150562363	1.0154325904176489	1.015425150562363	7.4398552858401246e-06	7.4398552858401246e-06
38365.0	1.0154318360638719	1.0154258771862668	1.0154318360638719	1.0154258771862668	5.95887760512781e-06	5.95887760512781e-06
51915.0	1.0154311241689562	1.0154265057048077	1.0154311241689562	1.0154265057048077	4.618464148453683e-06	4.618464148453683e-06
71024.0	1.0154307299452607	1.015426904376625	1.0154307299452607	1.015426904376625	3.825568635651422e-06	3.825568635651422e-06
96195.0	1.0154303027719278	1.0154273010015051	1.0154303027719278	1.0154273010015051	3.0017704226725783e-06	3.0017704226725783e-06
130052.0	1.0154300240387282	1.0154275763592113	1.0154300240387282	1.0154275763592113	2.4476795168482113e-06	2.4476795168482113e-06
175494.0	1.015429834243735	1.0154277369374416	1.015429834243735	1.0154277369374416	2.0973062933027364e-06	2.0973062933027364e-06
234842.0	1.01542965576617	1.0154279050412824	1.01542965576617	1.0154279050412824	1.750724887505939e-06	1.750724887505939e-06
313619.0	1.0154295515901743	1.0154280131020421	1.0154295515901743	1.0154280131020421	1.5384881322244581e-06	1.5384881322244581e-06
415441.0	1.0154294688275385	1.015428080372854	1.0154294688275385	1.015428080372854	1.3884546845588375e-06	1.3884546845588375e-06
553525.0	1.0154293899210824	1.0154281555755433	1.0154293899210824	1.0154281555755433	1.2343455391139457e-06	1.2343455391139457e-06


==> ExperimentsPaper/Data/Exp3/t_0.6_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
25	1.362693469540875	1.3488473237242342	1.362693469540875	1.3488473237242342
34	1.362407924935693	1.349808989434391	1.362407924935693	1.349808989434391
45	1.360764256237291	1.3511886327839429	1.360764256237291	1.3511886327839429
66	1.3567929474025118	1.352090935855304	1.3567929474025118	1.352090935855304
108	1.3620787023947543	1.359237393731511	1.3620787023947543	1.359237393731511
161	1.3618164384076508	1.3594848964606003	1.3618164384076508	1.3594848964606003
244	1.3612944949437982	1.3599245017704196	1.3612944949437982	1.3599245017704196
368	1.3610238665767012	1.3601473696656956	1.3610238665767012	1.3601473696656956
542	1.3609525708924863	1.3602365518704398	1.3609525708924863	1.3602365518704398
793	1.3608232171173247	1.3603460339884335	1.3608232171173247	1.3603460339884335
1149	1.3607674254376598	1.3603974898425246	1.3607674254376598	1.3603974898425246
1677	1.360700288350356	1.360457753543477	1.360700288350356	1.360457753543477
2443	1.3606663904098641	1.3604900979443215	1.3606663904098641	1.3604900979443215
3493	1.3606468803719298	1.3605094946629988	1.3606468803719298	1.3605094946629988
5112	1.3606268130631824	1.3605280019451083	1.3606268130631824	1.3605280019451083
7314	1.3606135091739118	1.3605405118234402	1.3606135091739118	1.3605405118234402
10397	1.360606979049254	1.3605472812579407	1.360606979049254	1.3605472812579407
14483	1.3605978826502785	1.3605545907232464	1.3605978826502785	1.3605545907232464
20129	1.3605938391889916	1.360558931175377	1.3605938391889916	1.360558931175377
27927	1.3605906171386237	1.3605620578503026	1.3605906171386237	1.3605620578503026
38519	1.3605887805273922	1.360563927158779	1.3605887805273922	1.360563927158779
51949	1.360586924567389	1.3605657036731948	1.360586924567389	1.3605657036731948
70442	1.3605856631760849	1.3605669170271057	1.3605856631760849	1.3605669170271057
96181	1.3605847915428795	1.3605676209505961	1.3605847915428795	1.3605676209505961
130157	1.3605839258544035	1.3605684971293523	1.3605839258544035	1.3605684971293523
175665	1.3605833062895683	1.3605690478403347	1.3605833062895683	1.3605690478403347
233775	1.3605826272480561	1.3605695322057954	1.3605826272480561	1.3605695322057954
311395	1.3605824676197977	1.360569711844319	1.3605824676197977	1.360569711844319
415917	1.360582173528067	1.3605699753997602	1.360582173528067	1.3605699753997602
553259	1.3605818324368095	1.3605701955098937	1.3605818324368095	1.3605701955098937


==> ExperimentsPaper/Data/Exp3/t_0.6_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
25.0	1.362693469540875	1.3488473237242342	1.362693469540875	1.3488473237242342	0.013846145816640787	0.013846145816640787
34.0	1.362407924935693	1.349808989434391	1.362407924935693	1.349808989434391	0.012598935501302089	0.012598935501302089
45.0	1.360764256237291	1.3511886327839429	1.360764256237291	1.3511886327839429	0.00957562345334817	0.00957562345334817
66.0	1.3567929474025118	1.352090935855304	1.3567929474025118	1.352090935855304	0.0047020115472078405	0.0047020115472078405
108.0	1.3620787023947543	1.359237393731511	1.3620787023947543	1.359237393731511	0.0028413086632432805	0.0028413086632432805
161.0	1.3618164384076508	1.3594848964606003	1.3618164384076508	1.3594848964606003	0.0023315419470504306	0.0023315419470504306
244.0	1.3612944949437982	1.3599245017704196	1.3612944949437982	1.3599245017704196	0.001369993173378603	0.001369993173378603
368.0	1.3610238665767012	1.3601473696656956	1.3610238665767012	1.3601473696656956	0.0008764969110055532	0.0008764969110055532
542.0	1.3609525708924863	1.3602365518704398	1.3609525708924863	1.3602365518704398	0.0007160190220465434	0.0007160190220465434
793.0	1.3608232171173247	1.3603460339884335	1.3608232171173247	1.3603460339884335	0.00047718312889122316	0.00047718312889122316
1149.0	1.3607674254376598	1.3603974898425246	1.3607674254376598	1.3603974898425246	0.0003699355951352068	0.0003699355951352068
1677.0	1.360700288350356	1.360457753543477	1.360700288350356	1.360457753543477	0.00024253480687908002	0.00024253480687908002
2443.0	1.3606663904098641	1.3604900979443215	1.3606663904098641	1.3604900979443215	0.00017629246554262679	0.00017629246554262679
3493.0	1.3606468803719298	1.3605094946629988	1.3606468803719298	1.3605094946629988	0.00013738570893107038	0.00013738570893107038
5112.0	1.3606268130631824	1.3605280019451083	1.3606268130631824	1.3605280019451083	9.881111807419352e-05	9.881111807419352e-05
7314.0	1.3606135091739118	1.3605405118234402	1.3606135091739118	1.3605405118234402	7.299735047161526e-05	7.299735047161526e-05
10397.0	1.360606979049254	1.3605472812579407	1.360606979049254	1.3605472812579407	5.9697791313428894e-05	5.9697791313428894e-05
14483.0	1.3605978826502785	1.3605545907232464	1.3605978826502785	1.3605545907232464	4.329192703211859e-05	4.329192703211859e-05
20129.0	1.3605938391889916	1.360558931175377	1.3605938391889916	1.360558931175377	3.49080136146096e-05	3.49080136146096e-05
27927.0	1.3605906171386237	1.3605620578503026	1.3605906171386237	1.3605620578503026	2.8559288321128307e-05	2.8559288321128307e-05
38519.0	1.3605887805273922	1.360563927158779	1.3605887805273922	1.360563927158779	2.4853368613131366e-05	2.4853368613131366e-05
51949.0	1.360586924567389	1.3605657036731948	1.360586924567389	1.3605657036731948	2.1220894194096118e-05	2.1220894194096118e-05
70442.0	1.3605856631760849	1.3605669170271057	1.3605856631760849	1.3605669170271057	1.8746148979120747e-05	1.8746148979120747e-05
96181.0	1.3605847915428795	1.3605676209505961	1.3605847915428795	1.3605676209505961	1.7170592283344277e-05	1.7170592283344277e-05
130157.0	1.3605839258544035	1.3605684971293523	1.3605839258544035	1.3605684971293523	1.5428725051114256e-05	1.5428725051114256e-05
175665.0	1.3605833062895683	1.3605690478403347	1.3605833062895683	1.3605690478403347	1.425844923352848e-05	1.425844923352848e-05
233775.0	1.3605826272480561	1.3605695322057954	1.3605826272480561	1.3605695322057954	1.3095042260768963e-05	1.3095042260768963e-05
311395.0	1.3605824676197977	1.360569711844319	1.3605824676197977	1.360569711844319	1.2755775478767717e-05	1.2755775478767717e-05
415917.0	1.360582173528067	1.3605699753997602	1.360582173528067	1.3605699753997602	1.2198128306772915e-05	1.2198128306772915e-05
553259.0	1.3605818324368095	1.3605701955098937	1.3605818324368095	1.3605701955098937	1.1636926915858936e-05	1.1636926915858936e-05


==> ExperimentsPaper/Data/Exp4/bulk_0.3.txt <==
t	EnergyC	EnergyCR	EnergyCAitken	EnergyCRAitken
0.1	0.04895535302070332	0.024321232494531088	0.04878165966792794	0.024479458741776386
0.2	0.2055869866987222	0.08571351517944063	0.20517446505679293	0.08637630550942542
0.3	0.4789828601613493	0.17640502667238328	0.4829821796471091	0.17820986530325134
0.4	0.8759238226260566	0.29198229627724764	0.8699535760581114	0.2952445460985186
0.5	1.4022165853196884	0.42932182926625867	1.3559982566048487	0.43418040719393336
0.6	2.063608645492971	0.5859969138240642	2.0589376599609	0.5925673244089479
0.7	2.864265211857385	0.7600900026056063	2.856280013194595	0.7695451553319927
0.8	3.809737166761294	0.9499734284913137	3.797265528895643	0.9598808791454189
0.9	4.9037002149330835	1.1542903322862212	4.8632268675870565	1.1700665602719222
1.0	6.15110068906087	1.3718781638484823	6.108398133396792	1.3876333623110215
1.1	7.556069264657212	1.6017293788088167	7.655832648356998	1.6253081278479518
1.2	9.12407878468195	1.8429727505034013	9.19649423379524	1.8722757473715257
1.3	10.857882331614114	2.0948581503550114	10.954783937124771	2.1285647996235824
1.4	12.761689870986176	2.356721141881922	12.865670985780941	2.390995886887905
1.5	14.842663334997734	2.6279651784186058	15.026954836233335	2.6756695614181165
1.6	17.100247853649904	2.9081360984067888	17.33638014073612	2.9593226079978736
1.7	19.541374405119665	3.1967246963329377	19.895260603853757	3.2545483572291802
1.8	22.16794664195679	3.493371734985272	22.39695795193038	3.565047779649157
1.9	24.98978409408639	3.7977263885326895	25.317642653152404	3.8716557172856416
2.0	28.006255804749255	4.109508408290304	28.386330356667344	4.19534261650615


==> ExperimentsPaper/Data/Exp4/t_0.1_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	0.14057367890416758	0.011856597264110555	3	3
22	0.11973712454973447	0.013511152939119177	3	3
29	0.111720516857173	0.01512713432303843	3	3
38	0.10149093690580158	0.017176434929008503	3	4
49	0.09318875010915298	0.01912948639914934	3	3
67	0.0808733495647745	0.020839825111244683	3	5
85	0.07236419395391684	0.021541579050414428	4	7
115	0.0663744255821726	0.021873132176039478	4	8
184	0.06138656133867912	0.02229520517546111	7	12
273	0.057701947065709906	0.022628060809466586	11	10
352	0.05565369457892025	0.022866349659812185	16	9
466	0.054431332583327385	0.02310274556316433	19	6
663	0.05347412051979868	0.023307436112700496	17	5
857	0.05279843902163478	0.023445458600384977	15	9
1170	0.05227437649979279	0.02356749342972029	16	8
1685	0.051796917115829004	0.02367256699940648	15	7
2336	0.051394320439926915	0.02376355805507687	13	6
3228	0.05104572460190929	0.023837706473804288	13	7
4487	0.050755653821208474	0.023902889748580975	12	6
6082	0.05055271414502216	0.02395333951639353	11	5
8287	0.05032985405576292	0.024000088361026108	10	5
11196	0.05015959818911335	0.024040991533143957	10	5
15154	0.049983475135755434	0.024077256611849895	10	4
20478	0.04987051555386307	0.02410848347765831	9	4
27130	0.04973377379203749	0.024135739470958092	9	4
36568	0.04964402205925127	0.024160919060041575	3	4
49036	0.04949649351483385	0.02418408952384731	9	4
65541	0.04941754594433864	0.024204792469394564	9	3
86334	0.04935129902465355	0.02422341078911307	8	3
113749	0.04926047102233638	0.024240807229727906	5	3
149648	0.04918142861469446	0.024256888233514285	10	3
195896	0.04913314792945553	0.02427163448323177	8	3
255770	0.04907959054350836	0.02428540430481385	6	2
330516	0.04903763090355664	0.024298126528448167	5	2
425654	0.048992516259313494	0.024310073041023412	6	2
548866	0.04895535302070332	0.024321232494531088	6	2


==> ExperimentsPaper/Data/Exp4/t_0.1_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
13.0	0.14057367890416758	0.011856597264110555	3.0	3.0	0.12871708164005702	0.0
22.0	0.11973712454973447	0.013511152939119177	3.0	3.0	0.10622597161061528	0.0
29.0	0.111720516857173	0.01512713432303843	3.0	3.0	0.09659338253413458	0.0
38.0	0.10149093690580158	0.017176434929008503	3.0	4.0	0.08431450197679308	1.0
49.0	0.09318875010915298	0.01912948639914934	3.0	3.0	0.07405926371000364	0.0
67.0	0.0808733495647745	0.020839825111244683	3.0	5.0	0.060033524453529816	2.0
85.0	0.07236419395391684	0.021541579050414428	4.0	7.0	0.050822614903502414	3.0
115.0	0.0663744255821726	0.021873132176039478	4.0	8.0	0.044501293406133124	4.0
184.0	0.06138656133867912	0.02229520517546111	7.0	12.0	0.03909135616321801	5.0
273.0	0.057701947065709906	0.022628060809466586	11.0	10.0	0.03507388625624332	1.0
352.0	0.05565369457892025	0.022866349659812185	16.0	9.0	0.032787344919108063	7.0
466.0	0.054431332583327385	0.02310274556316433	19.0	6.0	0.03132858702016306	13.0
663.0	0.05347412051979868	0.023307436112700496	17.0	5.0	0.030166684407098188	12.0
857.0	0.05279843902163478	0.023445458600384977	15.0	9.0	0.029352980421249803	6.0
1170.0	0.05227437649979279	0.02356749342972029	16.0	8.0	0.0287068830700725	8.0
1685.0	0.051796917115829004	0.02367256699940648	15.0	7.0	0.028124350116422524	8.0
2336.0	0.051394320439926915	0.02376355805507687	13.0	6.0	0.027630762384850044	7.0
3228.0	0.05104572460190929	0.023837706473804288	13.0	7.0	0.027208018128105	6.0
4487.0	0.050755653821208474	0.023902889748580975	12.0	6.0	0.0268527640726275	6.0
6082.0	0.05055271414502216	0.02395333951639353	11.0	5.0	0.02659937462862863	6.0
8287.0	0.05032985405576292	0.024000088361026108	10.0	5.0	0.026329765694736815	5.0
11196.0	0.05015959818911335	0.024040991533143957	10.0	5.0	0.026118606655969392	5.0
15154.0	0.049983475135755434	0.024077256611849895	10.0	4.0	0.02590621852390554	6.0
20478.0	0.04987051555386307	0.02410848347765831	9.0	4.0	0.025762032076204762	5.0
27130.0	0.04973377379203749	0.024135739470958092	9.0	4.0	0.0255980343210794	5.0
36568.0	0.04964402205925127	0.024160919060041575	3.0	4.0	0.02548310299920969	1.0
49036.0	0.04949649351483385	0.02418408952384731	9.0	4.0	0.02531240399098654	5.0
65541.0	0.04941754594433864	0.024204792469394564	9.0	3.0	0.025212753474944078	6.0
86334.0	0.04935129902465355	0.02422341078911307	8.0	3.0	0.02512788823554048	5.0
113749.0	0.04926047102233638	0.024240807229727906	5.0	3.0	0.025019663792608476	2.0
149648.0	0.04918142861469446	0.024256888233514285	10.0	3.0	0.024924540381180176	7.0
195896.0	0.04913314792945553	0.02427163448323177	8.0	3.0	0.024861513446223758	5.0
255770.0	0.04907959054350836	0.02428540430481385	6.0	2.0	0.02479418623869451	4.0
330516.0	0.04903763090355664	0.024298126528448167	5.0	2.0	0.02473950437510847	3.0
425654.0	0.048992516259313494	0.024310073041023412	6.0	2.0	0.024682443218290082	4.0
548866.0	0.04895535302070332	0.024321232494531088	6.0	2.0	0.024634120526172233	4.0


==> ExperimentsPaper/Data/Exp4/t_0.2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	0.5628326579900725	0.04712486040448231	3	3
22	0.4796143372803627	0.053361367333127865	3	4
29	0.4476026566297365	0.05947295042217921	3	4
38	0.40705858561887526	0.06636680035177904	4	7
49	0.37390387601591213	0.07158598360683109	3	5
67	0.325538314065493	0.0744302575170038	4	10
91	0.29313154276704156	0.07581992764213404	6	10
148	0.26447674798567317	0.07710767301164204	9	14
208	0.2498920937750501	0.07849471230943819	14	10
274	0.24007788257730855	0.0796129599785479	19	9
359	0.23335586698117267	0.08055127415761856	22	6
488	0.2287773863687082	0.0813170593823071	18	7
662	0.22499859376234643	0.08195808457878818	20	9
859	0.22243898143980836	0.08244239580122971	19	9
1149	0.22039745117327372	0.08286841106274309	17	7
1577	0.21846775814977804	0.08323197144704161	15	6
2213	0.21681985990074565	0.08354351518854357	16	7
3048	0.21537353357735853	0.08381777048945319	15	6
4204	0.21404122570922826	0.08404990694260417	14	8
5711	0.21309438575034295	0.08425330555396882	12	6
8039	0.21197196748030286	0.0844351840907372	13	6
10975	0.21116779964408997	0.08459151212520341	13	4
15031	0.21056418251796938	0.08473089885283594	12	4
20162	0.20979928037522652	0.08485398371085215	12	4
27188	0.20936127026256143	0.08496154262191695	12	4
36794	0.20859774674235143	0.08506184417454735	13	4
49440	0.20819048399371992	0.08515402152534941	3	3
66138	0.20780467236190356	0.08523615636611183	10	3
87508	0.20735929961185917	0.0853123266393813	7	3
115960	0.20694432003470897	0.08538300986607805	15	3
153205	0.2066884114390512	0.08544820318132088	11	3
201397	0.20641631402114632	0.08550880588267883	8	2
263247	0.20616549096176823	0.08556515235642795	6	2
341138	0.20597419284324442	0.08561780830239588	8	2
441353	0.2057488386456387	0.08566727475258935	9	2
571185	0.2055869866987222	0.08571351517944063	7	2


==> ExperimentsPaper/Data/Exp4/t_0.2_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
13.0	0.5628326579900725	0.04712486040448231	3.0	3.0	0.5157077975855903	0.0
22.0	0.4796143372803627	0.053361367333127865	3.0	4.0	0.4262529699472348	1.0
29.0	0.4476026566297365	0.05947295042217921	3.0	4.0	0.38812970620755727	1.0
38.0	0.40705858561887526	0.06636680035177904	4.0	7.0	0.3406917852670962	3.0
49.0	0.37390387601591213	0.07158598360683109	3.0	5.0	0.302317892409081	2.0
67.0	0.325538314065493	0.0744302575170038	4.0	10.0	0.2511080565484892	6.0
91.0	0.29313154276704156	0.07581992764213404	6.0	10.0	0.21731161512490754	4.0
148.0	0.26447674798567317	0.07710767301164204	9.0	14.0	0.18736907497403113	5.0
208.0	0.2498920937750501	0.07849471230943819	14.0	10.0	0.1713973814656119	4.0
274.0	0.24007788257730855	0.0796129599785479	19.0	9.0	0.16046492259876066	10.0
359.0	0.23335586698117267	0.08055127415761856	22.0	6.0	0.1528045928235541	16.0
488.0	0.2287773863687082	0.0813170593823071	18.0	7.0	0.1474603269864011	11.0
662.0	0.22499859376234643	0.08195808457878818	20.0	9.0	0.14304050918355826	11.0
859.0	0.22243898143980836	0.08244239580122971	19.0	9.0	0.13999658563857864	10.0
1149.0	0.22039745117327372	0.08286841106274309	17.0	7.0	0.13752904011053063	10.0
1577.0	0.21846775814977804	0.08323197144704161	15.0	6.0	0.13523578670273642	9.0
2213.0	0.21681985990074565	0.08354351518854357	16.0	7.0	0.13327634471220207	9.0
3048.0	0.21537353357735853	0.08381777048945319	15.0	6.0	0.13155576308790534	9.0
4204.0	0.21404122570922826	0.08404990694260417	14.0	8.0	0.1299913187666241	6.0
5711.0	0.21309438575034295	0.08425330555396882	12.0	6.0	0.12884108019637414	6.0
8039.0	0.21197196748030286	0.0844351840907372	13.0	6.0	0.12753678338956564	7.0
10975.0	0.21116779964408997	0.08459151212520341	13.0	4.0	0.12657628751888655	9.0
15031.0	0.21056418251796938	0.08473089885283594	12.0	4.0	0.12583328366513344	8.0
20162.0	0.20979928037522652	0.08485398371085215	12.0	4.0	0.12494529666437437	8.0
27188.0	0.20936127026256143	0.08496154262191695	12.0	4.0	0.12439972764064448	8.0
36794.0	0.20859774674235143	0.08506184417454735	13.0	4.0	0.12353590256780408	9.0
49440.0	0.20819048399371992	0.08515402152534941	3.0	3.0	0.12303646246837051	0.0
66138.0	0.20780467236190356	0.08523615636611183	10.0	3.0	0.12256851599579173	7.0
87508.0	0.20735929961185917	0.0853123266393813	7.0	3.0	0.12204697297247787	4.0
115960.0	0.20694432003470897	0.08538300986607805	15.0	3.0	0.12156131016863092	12.0
153205.0	0.2066884114390512	0.08544820318132088	11.0	3.0	0.12124020825773033	8.0
201397.0	0.20641631402114632	0.08550880588267883	8.0	2.0	0.1209075081384675	6.0
263247.0	0.20616549096176823	0.08556515235642795	6.0	2.0	0.12060033860534028	4.0
341138.0	0.20597419284324442	0.08561780830239588	8.0	2.0	0.12035638454084854	6.0
441353.0	0.2057488386456387	0.08566727475258935	9.0	2.0	0.12008156389304935	7.0
571185.0	0.2055869866987222	0.08571351517944063	7.0	2.0	0.11987347151928156	5.0


==> ExperimentsPaper/Data/Exp4/t_0.3_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	1.2683871379483556	0.10492997422515847	3	3
22	1.0816142639409947	0.11769150653623726	4	5
29	1.009786491247205	0.1302561211902813	3	5
38	0.9198435817229113	0.1421513165686061	4	10
49	0.84547553469309	0.14907117032508388	4	6
67	0.7395335136541239	0.15260852670112715	6	13
91	0.6710318416688755	0.15572768553090177	9	14
148	0.6094799456277209	0.1583683433722333	13	11
210	0.5789699821595355	0.16131032883531285	19	11
278	0.557831733973806	0.16360785769811423	23	8
359	0.5444365331733918	0.16546975156252555	22	9
476	0.5342850057388409	0.1669896544938417	21	9
645	0.526031126791604	0.16825546628531435	21	10
860	0.5195191115625806	0.16933247096164006	20	9
1165	0.5145335954222849	0.17023950576674712	16	6
1581	0.5105013753352007	0.17099645875126526	18	8
2195	0.5063954887213061	0.1716482077969499	17	6
3116	0.5028356188526002	0.17223392222057737	16	6
4343	0.49996824580066807	0.17273162578857648	14	6
5925	0.4976934006484507	0.1731751461031858	14	6
8116	0.4948550953029666	0.17354919525882306	15	5
11146	0.4930335474159004	0.17389198251659918	14	4
15296	0.4909297870964457	0.174199591424838	14	4
20438	0.4897551359896589	0.17446884765275372	13	4
27376	0.4878855649499254	0.17470882460116222	14	4
36736	0.4865318851170796	0.1749326869324758	14	3
49585	0.4854287122220525	0.1751363207925016	13	3
66499	0.4842890375456716	0.17532298268506483	15	3
87942	0.48324889510655517	0.17549409833878069	15	3
116068	0.48244262784005715	0.17565304483251087	8	3
153096	0.4818143070326473	0.1758005044587354	12	5
202316	0.4810046448394896	0.1759385324111209	10	2
265976	0.4804453576183271	0.1760667001613207	14	2
344238	0.4798629243357683	0.17618644153765947	9	2
444272	0.4794501974065389	0.17629885683159094	7	2
573871	0.4789828601613493	0.17640502667238328	12	2


==> ExperimentsPaper/Data/Exp4/t_0.3_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
13.0	1.2683871379483556	0.10492997422515847	3.0	3.0	1.1634571637231972	0.0
22.0	1.0816142639409947	0.11769150653623726	4.0	5.0	0.9639227574047574	1.0
29.0	1.009786491247205	0.1302561211902813	3.0	5.0	0.8795303700569237	2.0
38.0	0.9198435817229113	0.1421513165686061	4.0	10.0	0.7776922651543051	6.0
49.0	0.84547553469309	0.14907117032508388	4.0	6.0	0.6964043643680061	2.0
67.0	0.7395335136541239	0.15260852670112715	6.0	13.0	0.5869249869529968	7.0
91.0	0.6710318416688755	0.15572768553090177	9.0	14.0	0.5153041561379738	5.0
148.0	0.6094799456277209	0.1583683433722333	13.0	11.0	0.45111160225548763	2.0
210.0	0.5789699821595355	0.16131032883531285	19.0	11.0	0.4176596533242227	8.0
278.0	0.557831733973806	0.16360785769811423	23.0	8.0	0.3942238762756918	15.0
359.0	0.5444365331733918	0.16546975156252555	22.0	9.0	0.3789667816108663	13.0
476.0	0.5342850057388409	0.1669896544938417	21.0	9.0	0.3672953512449991	12.0
645.0	0.526031126791604	0.16825546628531435	21.0	10.0	0.35777566050628967	11.0
860.0	0.5195191115625806	0.16933247096164006	20.0	9.0	0.3501866406009405	11.0
1165.0	0.5145335954222849	0.17023950576674712	16.0	6.0	0.3442940896555378	10.0
1581.0	0.5105013753352007	0.17099645875126526	18.0	8.0	0.33950491658393545	10.0
2195.0	0.5063954887213061	0.1716482077969499	17.0	6.0	0.33474728092435624	11.0
3116.0	0.5028356188526002	0.17223392222057737	16.0	6.0	0.3306016966320228	10.0
4343.0	0.49996824580066807	0.17273162578857648	14.0	6.0	0.3272366200120916	8.0
5925.0	0.4976934006484507	0.1731751461031858	14.0	6.0	0.3245182545452649	8.0
8116.0	0.4948550953029666	0.17354919525882306	15.0	5.0	0.32130590004414356	10.0
11146.0	0.4930335474159004	0.17389198251659918	14.0	4.0	0.31914156489930123	10.0
15296.0	0.4909297870964457	0.174199591424838	14.0	4.0	0.31673019567160765	10.0
20438.0	0.4897551359896589	0.17446884765275372	13.0	4.0	0.3152862883369052	9.0
27376.0	0.4878855649499254	0.17470882460116222	14.0	4.0	0.3131767403487632	10.0
36736.0	0.4865318851170796	0.1749326869324758	14.0	3.0	0.3115991981846038	11.0
49585.0	0.4854287122220525	0.1751363207925016	13.0	3.0	0.3102923914295509	10.0
66499.0	0.4842890375456716	0.17532298268506483	15.0	3.0	0.3089660548606068	12.0
87942.0	0.48324889510655517	0.17549409833878069	15.0	3.0	0.3077547967677745	12.0
116068.0	0.48244262784005715	0.17565304483251087	8.0	3.0	0.3067895830075463	5.0
153096.0	0.4818143070326473	0.1758005044587354	12.0	5.0	0.3060138025739119	7.0
202316.0	0.4810046448394896	0.1759385324111209	10.0	2.0	0.30506611242836873	8.0
265976.0	0.4804453576183271	0.1760667001613207	14.0	2.0	0.3043786574570064	12.0
344238.0	0.4798629243357683	0.17618644153765947	9.0	2.0	0.3036764827981089	7.0
444272.0	0.4794501974065389	0.17629885683159094	7.0	2.0	0.30315134057494797	5.0
573871.0	0.4789828601613493	0.17640502667238328	12.0	2.0	0.302577833488966	10.0


==> ExperimentsPaper/Data/Exp4/t_0.4_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	2.2599087816883277	0.18390757396181326	3	4
22	1.9289930808326468	0.2039287247034299	4	6
29	1.8017689328561446	0.22374101970495736	3	6
38	1.6446788607202205	0.238977602487932	5	13
49	1.5131041686449729	0.24644758176551212	5	8
67	1.3305841769160913	0.2517404224944203	7	14
91	1.2159302135623684	0.2572914487050869	11	15
148	1.1092972025855203	0.2616124680094215	16	12
210	1.0575239338932423	0.26657197224290985	22	10
278	1.021088353947886	0.2703187405255806	24	6
356	0.9975573861708144	0.27336321500618244	15	5
461	0.9794613837396242	0.2758104842278288	23	9
621	0.9646709496943253	0.27791067933688957	22	9
837	0.9529649189766998	0.27973416153778724	20	8
1185	0.9426481277623011	0.28130979043046445	15	7
1612	0.9349319773714785	0.2825783342874653	19	7
2245	0.9279361189720601	0.28369027689456605	18	7
3066	0.9225282116455777	0.28465438629390366	16	5
4247	0.9167096422373134	0.28551755924503164	15	5
5806	0.910979033406136	0.2862902779887494	16	6
8011	0.9076944514407165	0.2869358813491659	15	5
10884	0.9028477078230136	0.28753447583008573	15	4
14789	0.9002093091285771	0.28806622450790453	14	4
20026	0.8963475114318746	0.28854586629949347	15	4
27065	0.8930833246282092	0.28896777999273	15	4
36308	0.8906019052534078	0.28936258444905083	15	4
48807	0.8888144167592146	0.28972152354825	13	3
65539	0.8861933298067122	0.29005344816438744	8	3
87563	0.8840852444652308	0.2903580210383068	18	3
115383	0.882700032883663	0.2906401177565325	14	3
151635	0.8812310962315111	0.29090244021140454	11	2
199724	0.8798685881674805	0.29114856347860896	11	2
262627	0.8787948952520795	0.2913772747324145	14	2
342516	0.8776681667305278	0.2915915228927775	14	2
443272	0.8767401811361415	0.2917924345273165	8	4
571208	0.8759238226260566	0.29198229627724764	13	2


==> ExperimentsPaper/Data/Exp4/t_0.5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	3.541112996210723	0.2823263313648582	3	4
22	3.0262129898532186	0.3092870075806938	4	7
29	2.8283070044513643	0.3360913171142953	4	7
38	2.587685450857773	0.3527798017726711	7	15
49	2.3834481309427535	0.36102787485599364	6	8
67	2.1074074288433455	0.369111824811086	9	14
91	1.9373513079008664	0.37759741735630215	13	12
148	1.7724840467422378	0.38390819307308355	19	12
210	1.693301056716069	0.3912791933525222	25	8
278	1.6370907805640482	0.3966993245921299	23	8
356	1.6002079254066728	0.40117160160804094	22	6
453	1.5716123408596998	0.4046565747154661	23	10
626	1.5479242744924202	0.40791695864929634	21	10
855	1.528313011573	0.41066688585033895	20	7
1207	1.512116407675696	0.413002244228235	16	8
1634	1.4987500142055346	0.41490348426890156	19	7
2287	1.4879286938509189	0.41659203285957636	18	6
3120	1.4792971857225967	0.41803803242386445	15	5
4325	1.4696764076337008	0.41934838786429596	16	6
5886	1.4599705439648294	0.4205035202427963	16	5
8202	1.454608362317846	0.4215186711311124	15	4
11126	1.4468450574706886	0.4224321966079289	16	4
15168	1.4427382315776713	0.4232385682046695	15	4
20614	1.4357859077187658	0.4239601731751204	15	4
27955	1.4308366903874978	0.4246323649747004	16	4
37464	1.426418747623662	0.4252336018332265	16	3
50338	1.4235924056512193	0.42578942950001164	14	3
67477	1.419220355369374	0.4263088075315657	16	3
89886	1.4158150181287528	0.42678040500432723	17	3
119668	1.4134013395449996	0.4272228798773194	15	3
157872	1.4110299252182674	0.4276330914675334	15	2
207779	1.4087262279860029	0.4280167656331219	15	2
273674	1.406911709714468	0.42837386384720866	9	2
356873	1.405241559194112	0.4287085892255765	14	3
463672	1.4037051025085023	0.4290243181716883	9	2
601128	1.4022165853196884	0.42932182926625867	13	2


==> ExperimentsPaper/Data/Exp4/t_0.6_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	5.116734698193032	0.39822891449576525	3	4
22	4.378856372785826	0.43112576188771556	4	8
29	4.095297003049231	0.46395695515278074	4	8
38	3.7559331862164913	0.4809605805814466	8	15
49	3.464209763321023	0.49093123687863466	6	13
67	3.0789959613033617	0.5025266039271791	10	15
91	2.844256446731147	0.5143816233585803	15	11
148	2.606947283757294	0.5229837892321706	21	12
210	2.4936776900773645	0.5330989732202203	26	7
278	2.4129407534255356	0.5404112061827756	20	10
353	2.359321049529449	0.5464461072253822	23	8
435	2.318747278335533	0.5512115496951159	23	9
610	2.282957925829612	0.5556589000629282	21	8
836	2.253498207727828	0.5595086145644564	19	7
1173	2.2293630402351794	0.5627852736779709	18	8
1537	2.2101353525299654	0.5654308404793201	19	8
2064	2.194060413658765	0.5677654928754743	18	6
2818	2.180173409284284	0.5698368663499329	16	6
3918	2.1655674988072984	0.5716719997030508	16	6
5345	2.156264259105711	0.5732725532843436	16	5
7244	2.1429467441273813	0.5747291203368661	16	5
9814	2.1361532903778024	0.576025702621481	15	4
13256	2.124825710965611	0.5771779474963384	16	4
18218	2.1151602935443985	0.5782647727790465	16	4
24514	2.1093529521812675	0.5792311343392019	15	4
33104	2.1018312312947676	0.5801121155450384	16	3
44175	2.095258643438582	0.580902517077408	17	3
59616	2.089747502011511	0.5816458980028196	17	3
79351	2.0862643612769127	0.582334187342544	14	3
105021	2.0808348244053496	0.5829698575621654	16	3
138673	2.0771111423140036	0.5835597863456721	9	3
182334	2.074206898604996	0.5841100165836108	16	2
240819	2.0707541756692103	0.584629531777688	15	2
315074	2.0680868979843336	0.5851134435999832	8	2
407793	2.0654749345028844	0.5855691062524688	14	2
527917	2.063608645492971	0.5859969138240642	10	2


==> ExperimentsPaper/Data/Exp4/t_0.7_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	6.992498116048219	0.5295706576689346	4	4
22	5.993528509131082	0.5671216638507988	5	9
29	5.60964080125597	0.6047032704204707	5	9
38	5.157198892666281	0.6218147576236731	9	18
49	4.763787679836702	0.6345509240199423	8	15
67	4.254304763770048	0.6501878602310945	12	16
99	3.8839645882249605	0.6635270011426092	17	10
129	3.6941074141097134	0.6773340541509965	24	11
215	3.4546577633772384	0.6900945507622779	25	6
278	3.355232266939882	0.6995803295289929	20	10
356	3.28142860205825	0.7074788842279814	24	8
442	3.2251548374024885	0.713720123180768	23	9
610	3.1752638319199384	0.7195804583720797	21	8
839	3.13381210384532	0.7246430349934118	18	7
1177	3.0995469694242366	0.728905945572135	19	6
1519	3.074606288070421	0.7323903433204716	19	7
2106	3.049045409783598	0.7355706918304523	18	6
2925	3.0303086804974106	0.7383198536801316	15	6
4110	3.0098679567349347	0.7407632798464144	17	5
5651	2.995945886148587	0.7429429692560181	17	4
7790	2.976461827566727	0.7449044181077658	16	4
10627	2.9662993792234014	0.7466563586932601	16	4
14464	2.95039617442968	0.7482399660526532	16	4
19432	2.9374173667018	0.7496484427398333	16	4
25989	2.929255727785034	0.7509097630245937	15	3
35003	2.9184894566028197	0.7520893051504315	17	3
47316	2.9091615788287677	0.753189811951561	16	3
63942	2.9004594180202248	0.7541889021151562	19	3
85097	2.895405912961133	0.755107877146853	14	3
112272	2.8888623788296006	0.7559679474075657	15	3
148352	2.8834731929537916	0.7567754574042379	12	2
197482	2.879139132250315	0.7575243536438575	16	3
260722	2.8744134917305644	0.7582264121315647	15	2
341243	2.8706514449090634	0.758884601745102	10	2
441685	2.866992563652227	0.7595053763348306	15	2
572129	2.864265211857385	0.7600900026056063	7	2


==> ExperimentsPaper/Data/Exp4/t_0.8_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	9.175081311602568	0.6743394692064775	4	5
22	7.877755698837216	0.7153038416894154	5	10
29	7.379110101698232	0.7563776152819288	5	10
38	6.799805124563169	0.7740807871078751	10	21
49	6.291020973374401	0.7904709021489498	8	16
67	5.642159628823252	0.810596707943553	13	16
99	5.164176931989293	0.8274732363347328	19	11
129	4.919872608546213	0.8449063273512022	25	10
215	4.601650739132752	0.860789671360861	24	5
278	4.470619182522592	0.872646154207559	23	9
354	4.37513225335499	0.8825955313343076	24	8
442	4.297754477380618	0.8905074118490864	22	10
610	4.230696745034508	0.8979009296127652	21	8
847	4.17297523454054	0.9041913843815739	17	7
1151	4.129000426125225	0.9096534917939022	20	6
1516	4.093565313928235	0.9141605399288167	19	7
2084	4.0606204634281955	0.9182245156791536	17	5
2896	4.035250948927185	0.921775900490993	15	6
4089	4.013488420919223	0.9248982278539992	17	6
5693	3.9883366052745095	0.9277289751402531	17	4
7765	3.962736640592387	0.9302426360461844	17	4
10723	3.9489280853152096	0.9325084434260169	16	4
14601	3.9266322433448217	0.9345590215270665	16	4
19714	3.91021971438821	0.9363907665570751	16	4
26265	3.8972009904013722	0.9380232028652665	15	3
35835	3.8830955461993706	0.9395573893324227	17	3
48395	3.870586933256906	0.9409857285939485	14	3
65090	3.859179020271103	0.9422801957464337	19	3
86996	3.851989106139301	0.9434763944038654	15	3
115292	3.8427837592526366	0.944603104987831	17	3
152358	3.8355143278103663	0.9456477628949443	15	3
201644	3.829868248431947	0.9466342228749802	12	2
266407	3.8234640611627975	0.9475456444977263	15	2
349006	3.8181756951660937	0.9484023405120561	11	2
453150	3.81341433756493	0.9492167779131864	13	2
588764	3.809737166761294	0.9499734284913137	9	2


==> ExperimentsPaper/Data/Exp4/t_0.9_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	11.672076190249697	0.8306471417117414	4	5
22	10.039884636098563	0.8740222471850998	6	11
29	9.412217365543382	0.9175584716218981	6	11
38	8.692511664427645	0.936715480856148	11	22
49	8.055020044223307	0.9574529944898367	8	16
67	7.251260241562074	0.9824810544203237	14	14
99	6.650211103252487	1.003227488608907	20	11
129	6.343472788191577	1.02458689055395	26	9
215	5.933064759244279	1.043824538953218	23	8
276	5.765349067812742	1.0580823551755303	23	7
349	5.6482829600542885	1.0701316565487358	25	10
445	5.541675245847717	1.0800978938961225	22	9
619	5.451400503037345	1.0893022661006337	21	8
844	5.381160860938022	1.0969003086673925	15	7
1113	5.326055753969246	1.1034927299906168	20	6
1505	5.278562975636942	1.1092464170158967	19	8
2120	5.234635040538392	1.1144469281225486	17	6
2930	5.201616296475651	1.118884382723123	16	5
4022	5.171646152730641	1.1227633581375887	17	5
5513	5.1386463806380265	1.1262616343276688	17	4
7594	5.112300937005932	1.1294255365547037	16	5
10285	5.091981247770586	1.1321668892176677	16	4
14178	5.057932909403394	1.134796747769259	17	4
19340	5.037661246645725	1.1371263826055622	16	4
25983	5.02357353076072	1.1392251016213868	15	3
34830	5.002771993310901	1.141128784511122	18	4
46854	4.983773120989391	1.1429089984569143	17	3
63228	4.970525230035731	1.1445736067610521	16	3
84426	4.961225770356677	1.1460806693372707	15	3
112214	4.948303394529978	1.14749432013427	17	3
147570	4.93904715485692	1.148814330834501	17	3
194729	4.9301651263093005	1.1500541245319202	11	2
258117	4.922570781822725	1.1512133995700895	11	2
339619	4.915866715974265	1.1522968574938057	14	2
442674	4.90938432492623	1.1533232367587831	11	2
573115	4.9037002149330835	1.1542903322862212	9	2


==> ExperimentsPaper/Data/Exp4/t_1.0_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	14.491944859096902	0.9967890270604389	4	5
22	12.488987459821779	1.0418973430361018	6	11
29	11.718099471242565	1.0871916330413056	6	11
38	10.844439845208429	1.1088002800571712	13	23
49	10.065064933302155	1.1344206831412718	10	17
67	9.090214024992834	1.1647476829049	15	12
99	8.349736067861802	1.1896902107540566	22	12
129	7.972101442629621	1.2152486284364263	26	8
215	7.455329797203294	1.2380680609214636	21	9
269	7.245607507213235	1.254383248378643	24	6
334	7.101880249378271	1.2686579328187475	24	10
425	6.988454697898608	1.2812638402502305	21	9
615	6.850876170226839	1.2923010014281424	21	8
878	6.757154131338627	1.3016309691421095	17	7
1143	6.692162360414315	1.309889718649737	21	6
1580	6.628147967091054	1.3169135770829226	19	7
2231	6.569779891035839	1.3232713905216253	16	6
3045	6.529015340106678	1.3285221493307218	16	6
4201	6.49320953216283	1.3333147903969111	17	5
5723	6.45206476953615	1.3375975028146738	16	4
7914	6.416384045608113	1.3414110750328383	17	4
10638	6.38968597809249	1.3448138775612974	16	4
14542	6.349178001176945	1.347980485262539	16	4
19644	6.324048259597915	1.3507909125627258	16	4
26368	6.302905652588546	1.35331915207236	15	3
35588	6.277828746954872	1.3556811790162249	19	3
47976	6.253412150669359	1.3579005494987744	19	3
64664	6.236576674805996	1.359905353369528	12	3
85831	6.224631017526212	1.3617601767188763	15	3
114246	6.207940214567353	1.3635125304885911	16	2
151489	6.196299034834258	1.3651340857456356	18	2
200956	6.184535896900967	1.3666721750342483	13	2
265275	6.175543879434007	1.3680903806883598	13	2
346436	6.166825982844869	1.3694235059487632	14	4
451729	6.158348293490519	1.3706952425522754	11	2
587131	6.15110068906087	1.3718781638484823	11	2


==> ExperimentsPaper/Data/Exp4/t_1.1_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	17.643973178242465	1.1712745192881808	5	5
22	15.234775412699182	1.217772914183591	7	12
29	14.306417464426021	1.2644604078026775	7	12
38	13.26501649372939	1.2895071140829582	14	22
49	12.330551297662332	1.3204386331282059	10	18
67	11.16757531362067	1.3564502079321767	16	11
99	10.270358317365988	1.3859088699552597	23	12
129	9.812885678783356	1.4159160132300068	27	8
216	9.17480739324136	1.4427053248329504	20	9
271	8.923677291784644	1.462299893039575	25	6
336	8.746078944672238	1.4790356771959492	24	10
433	8.605774076915637	1.4939637413777043	21	9
652	8.424718527573203	1.5072763522821009	20	8
895	8.317336136348478	1.5183268356238429	19	8
1160	8.236321169130363	1.5277037980138863	19	6
1586	8.153640019156805	1.5360412964595689	19	6
2222	8.081193973635946	1.5432650628175526	16	6
3038	8.029340046306572	1.549602946342952	16	6
4138	7.984561372345022	1.5552657358416122	17	5
5629	7.931629338259392	1.5603491028813552	17	4
7738	7.898085575601363	1.5649663592339627	16	4
10446	7.848094935446141	1.5690179923103966	16	4
14161	7.807892324878686	1.5728200955804141	16	4
19195	7.778060900540511	1.5762577404809552	15	4
25891	7.744591546985605	1.5793641362358815	17	3
34906	7.713803930529327	1.582167211942435	18	4
46948	7.684870724750572	1.584808008324157	20	3
63160	7.667164562431501	1.587280215733581	15	3
84236	7.647516083715149	1.5895125941797745	12	3
111717	7.6279929780013465	1.5916120550965596	9	3
147874	7.613589417819007	1.5935754619265639	17	2
195160	7.599080376799927	1.5954191769965809	15	3
257909	7.587884101967947	1.5971446633919275	10	2
336942	7.575889772552016	1.5987580157562211	15	2
438109	7.566527711242651	1.6002877675393634	7	2
570433	7.556069264657212	1.6017293788088167	13	2


==> ExperimentsPaper/Data/Exp4/t_1.2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	21.138222439417873	1.3528340006316992	5	5
22	18.287522462549152	1.400677860675723	7	13
29	17.18727323889778	1.4486985490703623	7	13
38	15.963931915744073	1.4780868390823356	15	22
49	14.860964160611212	1.5146926329241226	12	19
67	13.491878974464225	1.5567655209944185	18	11
99	12.419656929711488	1.5910534144413602	24	12
129	11.872918211954063	1.625741698392834	27	7
216	11.097822045743552	1.6566087801423817	23	9
273	10.801897453029088	1.679949873739633	25	8
341	10.575592130758613	1.6993700597491714	23	10
435	10.40202339192355	1.716542129500525	21	9
649	10.18798324941915	1.7316269475446386	15	6
878	10.058424321434162	1.7442437972981624	19	7
1156	9.959440401607146	1.7553802238859437	20	10
1561	9.85802925184528	1.7652116723757656	19	7
2177	9.769333710913715	1.7737918265965724	17	6
2970	9.704841085037367	1.7812387340178264	15	5
4021	9.650660440851	1.7879063234800066	17	6
5528	9.584984982849193	1.7938458373957695	17	4
7605	9.544291531413748	1.79933784442222	16	4
10238	9.48241412657533	1.8041884627418998	16	4
13954	9.440395245861145	1.8086772397918118	16	4
19157	9.38942907142157	1.8127628162258933	17	4
25650	9.360462513686706	1.8164363057864212	15	3
34356	9.316042331522308	1.8197552530021632	18	3
46004	9.288505414119099	1.8228775597082247	18	3
62378	9.263619130205127	1.825807622740184	16	3
83319	9.236308214492519	1.8284672561469502	14	3
110168	9.214541981248836	1.8309591209846892	12	2
145438	9.197456455058955	1.8332822353417861	17	3
191620	9.17744352911536	1.8354753757834137	16	2
254060	9.16201767571854	1.8375233796695263	9	2
333476	9.147450521408038	1.8394444202336244	7	2
433619	9.136899582536	1.841258715335917	11	2
562065	9.12407878468195	1.8429727505034013	13	2


==> ExperimentsPaper/Data/Exp4/t_1.3_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	24.985479840688892	1.540409110373057	5	5
22	21.657998958349772	1.589796060702374	8	13
29	20.37114212721986	1.6393377956063864	8	13
38	18.95110839333378	1.6738653846839162	16	21
49	17.66587079846988	1.7164722283255587	12	20
67	16.071668686411517	1.7649743904228348	19	11
99	14.805208665782914	1.8043984837871532	25	11
129	14.15928055579802	1.8439871340610066	27	7
216	13.230683708786938	1.8791772686537667	24	9
269	12.877748911146652	1.9053578278331762	25	7
334	12.619480890069532	1.927781091402835	23	10
432	12.414984364409703	1.947798222682921	21	8
653	12.142161593642344	1.965418440267629	17	7
902	11.986051130741565	1.980251267070748	20	8
1164	11.865415773833902	1.993157437039547	20	6
1588	11.742319274730459	2.0043843640530867	18	6
2232	11.635444439158531	2.014292118365162	16	6
3004	11.55965181499147	2.0228567476326482	17	5
4110	11.493244638223798	2.030683264197819	17	5
5657	11.417992560568338	2.037672799926561	17	8
7746	11.356193753437775	2.0439683148193843	16	4
10468	11.287924163226029	2.049547931525113	16	4
14229	11.228649188779706	2.054766619152832	16	4
19283	11.181067550246336	2.059521027187275	16	3
25925	11.137653212898426	2.0637954759156236	17	3
35026	11.08948691026242	2.067684115205687	12	3
46895	11.053745517917827	2.0713371877681848	18	3
63059	11.027521857171386	2.0747619650477507	15	3
84017	10.992150228341659	2.077866268843257	11	3
111638	10.966293948275801	2.0807791267708966	14	3
147435	10.945755285322099	2.0835062148672825	8	2
194542	10.922636467355497	2.0860720127428154	15	2
258311	10.904113069064147	2.088474365123008	9	2
338390	10.885643630307497	2.090720227640995	11	2
441448	10.872931589961789	2.0928490647923415	11	2
573376	10.857882331614114	2.0948581503550114	13	2


==> ExperimentsPaper/Data/Exp4/t_1.4_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	29.197208645952397	1.7331328333284568	5	5
22	25.357414738398557	1.7844421564205049	8	14
29	23.868819536109275	1.8358787184384322	8	14
38	22.236674843174576	1.8762402638932036	17	20
49	20.754919933541032	1.9251562862342748	14	20
67	18.915518198937757	1.980447204711205	20	11
99	17.434607943860776	2.025307944817619	25	11
129	16.67906097042641	2.0700086727321416	26	7
216	15.579705599473026	2.109770833188648	24	9
275	15.16335429731234	2.1406217843235806	25	8
345	14.809034175327064	2.165778687304694	22	9
441	14.553834340188732	2.1882083125611023	21	8
640	14.294690835795711	2.2082689839610965	16	6
880	14.097426360873197	2.2249885446550643	20	7
1183	13.943325647863002	2.23989445106752	20	7
1569	13.820963959670452	2.2523909178055495	17	6
2191	13.690410048551339	2.263758743704814	16	5
2992	13.599433371829466	2.273638336903999	17	6
4161	13.518570795451746	2.282671817873185	17	5
5713	13.451977894906488	2.2907466364610416	16	4
7773	13.369598550888242	2.297813688823846	16	4
10535	13.277046397450123	2.304490870662152	17	4
14353	13.21601726903302	2.3105105739285086	16	4
19671	13.144779202502193	2.315905687384724	17	4
26429	13.109136529953766	2.320766055574198	15	4
35570	13.037409153120318	2.3253073699464655	14	3
47681	12.999192574682313	2.3295554190229906	18	3
64918	12.955164045267685	2.3334642590657353	16	3
86566	12.928536928300153	2.337044261043116	14	3
114357	12.89162936724451	2.3404208472594554	18	2
151302	12.86831298395001	2.3435852577937535	13	2
201259	12.838187195980643	2.346569735728655	17	3
267596	12.81822027249961	2.3493352277983597	11	2
351940	12.795754900658903	2.3519553735417182	13	2
457719	12.780406969495722	2.354415787929004	11	2
595217	12.761689870986176	2.356721141881922	13	2


==> ExperimentsPaper/Data/Exp4/t_1.5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	33.7854985963207	1.9303046764800402	6	6
22	29.397370805661456	1.9840416650899857	8	14
29	27.691379412245837	2.0378756878425826	9	14
38	25.83094959982111	2.0846766488867883	18	19
49	24.137847518895867	2.140201070675106	14	21
67	22.0320468612562	2.2026325547350454	20	12
99	20.315480235349877	2.2532251359994366	26	11
129	19.439366977946793	2.3032449444186316	26	7
216	18.15121618226831	2.3478299057850838	24	9
275	17.665111241900117	2.382594126563632	24	8
345	17.25096510230524	2.410998228639747	22	9
441	16.952026164152702	2.436248607511319	21	8
636	16.647289496814654	2.4584470986917633	16	6
844	16.434325841323304	2.4773489561814834	21	7
1146	16.260328051639878	2.493973632946323	20	7
1554	16.086664109188252	2.50884547153501	17	6
2165	15.936131681139676	2.521725447241172	16	5
2938	15.830329068659974	2.5330316647879028	17	5
4011	15.737015993412669	2.5431343799773694	17	5
5642	15.655210419623474	2.5523321767685996	16	5
7758	15.552818337227688	2.5606905466457706	16	4
10504	15.447267265828618	2.568083587225781	16	8
14280	15.376379749200755	2.5749336897265516	16	4
19510	15.318240432311375	2.5811911561150627	15	4
26205	15.242478054220824	2.5868446867159016	18	3
35200	15.17009246765011	2.591980701458046	17	3
47603	15.11980361583941	2.596800889254854	17	3
64201	15.082006148473717	2.60133074872214	15	3
85206	15.034031426301166	2.6054306308142925	17	3
112801	14.995523842048566	2.609291683469689	17	2
149567	14.96612503201642	2.61291067842947	15	3
198192	14.933203757624478	2.6163074743270944	15	3
262331	14.907385187352771	2.6194874899709846	7	2
343265	14.881230210886109	2.622478919501595	9	2
446424	14.863077412613698	2.6252966842521666	11	2
580316	14.842663334997734	2.6279651784186058	12	2


==> ExperimentsPaper/Data/Exp4/t_1.6_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	38.76301697420881	2.1313648620356105	6	6
22	33.78981769810728	2.188113950316647	9	14
29	31.850141938227523	2.2449290425158215	9	14
38	29.74442395534736	2.2987024453559854	20	17
49	27.824480163833815	2.3611306459373487	16	20
67	25.42993147380626	2.4310472000673142	21	12
99	23.455491958258087	2.487662617397182	26	10
139	22.226461128905175	2.543302291107928	25	7
216	20.951481663441218	2.5928640494307453	24	8
275	20.388838775415415	2.6317370074968154	24	9
345	19.90902062150035	2.663563942253523	22	9
443	19.554137149563726	2.691775510699845	20	8
636	19.20709429497712	2.7166663265772075	16	6
844	18.95872077593393	2.7378926421276235	21	7
1147	18.752252667898574	2.7566118235347554	19	7
1563	18.55293896643573	2.773346147856882	17	6
2172	18.37753445521006	2.7878732113443188	16	6
2938	18.255763473317927	2.800581965421771	17	6
4020	18.145207689401335	2.8119968149631687	17	5
5662	18.050949885541975	2.8223544323144987	16	4
7799	17.929850119903588	2.8318473539487905	16	4
10569	17.805542467502672	2.840359718414995	16	4
14428	17.723609691183725	2.8481260227986773	16	4
19715	17.656145688820597	2.8550934612824252	15	3
26554	17.568099702216138	2.8613770529970592	19	3
35858	17.483049202756597	2.867289103547313	18	3
48411	17.424543859886054	2.872809628385603	15	3
65312	17.381288481537787	2.8778335627489864	15	3
86992	17.32499026422894	2.882516602105062	17	3
115522	17.27940259449259	2.886916450329536	17	2
153128	17.244990107391896	2.8910176574752873	10	2
203062	17.206725621491138	2.8948925269853794	15	2
270176	17.176624090328335	2.8984904373613083	7	2
355535	17.14623619102182	2.9019039502133976	9	2
464639	17.124486002729398	2.905109503702023	11	2
604272	17.100247853649904	2.9081360984067888	13	2


==> ExperimentsPaper/Data/Exp4/t_1.7_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	44.14296106890197	2.3358696756026656	6	6
22	39.98178999059128	2.422560147080069	14	23
33	36.356591136668435	2.495138307178459	11	19
48	31.825740055076256	2.583591346998439	15	16
67	29.11791510431982	2.6652646981521935	22	10
99	26.86235823634097	2.7281927615468837	26	8
139	25.454706259605878	2.78957255811298	23	6
216	23.98703312427675	2.844437043598931	24	5
275	23.340807822125544	2.8876197172979547	24	9
345	22.78919934650077	2.9230425842199934	22	9
443	22.380518262348573	2.954353621416286	20	8
636	21.979514386116083	2.982079537857684	17	6
849	21.68712715116114	3.0057665870116845	21	6
1151	21.444325327781062	3.026658604901871	19	7
1568	21.22263884509997	3.0453602427650512	17	6
2163	21.020517225159733	3.0616191395119348	16	6
2926	20.879406978250238	3.0758139537405595	17	5
4025	20.751133273804783	3.088670554016455	17	5
5681	20.64160265060188	3.100268706877922	16	4
7844	20.501585154953343	3.110902014329316	16	4
10669	20.369493015419756	3.120452050674335	16	4
14595	20.25995372328233	3.1291882934258393	16	4
19981	20.181640705744318	3.137030733708163	15	3
26875	20.08202823895671	3.144075301381545	19	3
36212	19.98526181208644	3.15070465885407	19	4
48944	19.91610660211014	3.1569491540592405	12	3
66483	19.866577028774255	3.1625932488244297	16	3
88586	19.80133410948862	3.1678709798255347	16	2
118115	19.74857901976215	3.1728109591880864	17	2
156871	19.70957286584592	3.177469872261238	12	2
209080	19.66509213691944	3.1817870682925156	15	3
278194	19.629608418445574	3.1858753780933453	15	2
366752	19.593883415629115	3.1897033255449587	9	2
480016	19.5686825465291	3.193314566533896	12	2
626471	19.541374405119665	3.1967246963329377	13	2


==> ExperimentsPaper/Data/Exp4/t_1.8_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	49.93901196486134	2.5434696208028904	6	6
22	43.681526302298764	2.608138878703204	10	15
29	41.22263812899555	2.672813151801593	10	15
38	38.5717401204688	2.741914443512497	22	14
49	36.14865241251575	2.8190310702891423	17	16
67	33.10480999308986	2.9049291780919653	23	13
99	30.560257360042144	2.9744490278179447	26	9
139	28.94361774753727	3.0417716743642487	21	6
216	27.264225807205086	3.1022034299247108	24	8
275	26.527051397425797	3.149861282242513	23	9
345	25.897273366956664	3.189054045152763	22	9
443	25.429941821471118	3.223602382641756	19	9
634	24.96997938779739	3.2542729674779824	17	6
847	24.634722048434483	3.2806026849672087	21	6
1146	24.356213783125934	3.303740293917646	18	6
1589	24.07577146861503	3.324576983629501	5	6
2160	23.869601500848205	3.342532059481337	16	6
2903	23.7074130476602	3.3583908415595847	17	5
4036	23.55768071285101	3.3727229558387792	17	5
5724	23.431291114671886	3.3856295878469918	16	4
7905	23.272627932989202	3.3974699905041765	16	4
10753	23.120865750844033	3.4081228995948734	16	4
14619	22.99649907953952	3.4178679119111126	16	4
20133	22.906885555589074	3.426642488458779	15	3
27317	22.793048699986915	3.434519157197766	19	3
36708	22.680573104436114	3.441967395202167	20	3
49700	22.601715080868885	3.448850329711874	9	3
67301	22.544300880941975	3.455194354054071	15	3
89325	22.46988301123227	3.4610876286590555	16	2
119253	22.409213343902504	3.4666610567644374	17	2
158358	22.3638304836987	3.471794094423843	11	2
211145	22.31249795414353	3.476676525609352	14	2
281257	22.27202054165724	3.4812205242995575	15	2
370433	22.23370586555031	3.485513599144889	9	2
485900	22.2036018706765	3.489544829546998	12	2
634809	22.16794664195679	3.493371734985272	13	2


==> ExperimentsPaper/Data/Exp4/t_1.9_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	56.1652901328209	2.753890663064202	6	6
22	49.20613832524838	2.82347933512182	10	15
29	46.46003653240889	2.893043765588489	10	15
38	43.507336855009925	2.970422395970065	23	18
49	40.80633510185996	3.0553206496684493	18	13
67	37.399502949778054	3.149706758055526	24	13
99	34.52643247786814	3.226094161417288	26	9
139	32.697128384324074	3.299579550457578	17	6
216	30.78951846154103	3.365804649306512	24	6
273	29.972242811343662	3.4181343238331405	23	9
345	29.239115071645024	3.4612706715527986	22	9
447	28.707804786030984	3.49947803963446	17	8
636	28.18146901909298	3.53302749573594	18	7
845	27.802071256616752	3.5620297500255966	21	6
1132	27.485688554264616	3.5876654433601707	18	7
1576	27.162673270727314	3.6105154782095474	17	6
2130	26.931152117100503	3.630394550890003	16	6
2919	26.740653799088776	3.6479690194516032	17	5
4058	26.573956609068354	3.6638508822936897	16	5
5732	26.429189210566047	3.67811258792258	16	4
7881	26.24820706182145	3.691198573621839	16	4
10709	26.074589467433842	3.7030300795652202	16	4
14623	25.93298546610293	3.713840339120322	16	3
20112	25.832354897681267	3.7235631520877153	16	3
27043	25.69062550073895	3.732299633733079	19	4
36393	25.570469213915757	3.7405580183275777	20	4
49276	25.48220155934885	3.748220565172915	14	3
66657	25.416082738250687	3.7552764858840506	15	3
88943	25.330513459696014	3.7618217905141504	11	3
118608	25.269289083302038	3.76795193293417	18	3
157300	25.206304581652986	3.7737515199982004	15	2
209881	25.15728429896793	3.77912769839883	7	2
279222	25.11002650315822	3.784212036948178	15	2
367096	25.063949073334843	3.7889789588151905	9	2
481559	25.02924083012891	3.793474918765862	13	2
630920	24.98978409408639	3.7977263885326895	13	2


==> ExperimentsPaper/Data/Exp4/t_2.0_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	nrIterC	nrIterCR
13	62.836312783841024	2.96691866974557	7	6
22	55.13388919877667	3.0420484253106532	11	15
29	52.080934950507334	3.117125608481228	11	15
38	48.805626479372954	3.2031509626587953	24	18
49	45.808009912148655	3.2961239463487835	18	22
67	42.01095314914463	3.39932240568647	24	13
99	38.78310094703013	3.4828519347980222	26	8
139	36.72395517793939	3.56271654921818	23	6
216	34.56941014389417	3.6349735925513813	24	6
273	33.64775052190973	3.692156917886739	23	10
345	32.82062334119922	3.7394044049013586	22	8
447	32.220291838761455	3.7811595736669816	16	9
630	31.631847770036043	3.8179030352477334	19	7
845	31.19442209943713	3.8497726701765407	20	6
1139	30.836057104440393	3.8779642241530694	18	7
1595	30.45740879556463	3.9031379638713015	5	7
2158	30.20732441275719	3.9250063666022297	16	5
2952	29.990054976872166	3.94436393265611	17	5
4082	29.80165005581452	3.961778934484551	16	5
5764	29.63772979637831	3.9773914872847596	16	4
7939	29.43023910935342	3.9918948031537482	16	4
10787	29.235256092868372	4.004902030332832	16	4
14721	29.103628492118855	4.016759383900878	15	4
20257	28.95147769139285	4.027528141322029	17	3
27416	28.799491248223703	4.037232325361144	18	3
36902	28.665778927971747	4.046350885615958	20	3
49760	28.56548871574227	4.054768041206295	7	3
67542	28.49104427887704	4.062560148566266	14	3
89890	28.393322147726433	4.069810490736956	11	2
119987	28.32483472550208	4.076652939534655	17	2
159398	28.252409628207936	4.082963561937522	7	3
212063	28.19601149411616	4.088958511168621	9	3
280389	28.143379472935237	4.094552670591164	15	2
367982	28.090526614516005	4.099834961642582	9	2
482715	28.051028291725963	4.104800781237762	13	2
630075	28.006255804749255	4.109508408290304	13	2


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxFalse_t_5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
41	40.09944527242749	36.92260714670031	107.62080829161428	129.3180216489706
63	39.638207476114346	37.28589516712555	107.2210179345779	124.36308699246253
91	42.36759368925918	40.060777369278014	133.65293982611277	157.65166670251668
123	42.09466509396003	40.302737175119894	134.910733397804	152.98113756392308
163	43.80123305827304	42.13318864689503	180.33861654399612	206.5293059690782
218	44.36723864886174	43.349404140059846	273.1582408708435	298.6364010328619
317	45.07297795921464	44.28730256810706	430.405013162151	456.2222241551066
457	45.29541759751738	44.66830079962243	527.7741266208012	556.9393870979691
644	45.70784115827128	45.160005683413665	915.9443400474615	960.506024447457
909	45.9398376986212	45.55147044795082	1672.3237713020912	1620.401309719284
1379	46.08043415514892	45.7531134561911	2421.502224813858	2299.9553722166675
1997	46.199502612651976	45.95478275033081	4604.068940852619	4332.135649985379
2943	46.27366591026948	46.100358820341064	8894.501429788483	8242.697755554407
4396	46.329090861777594	46.20031105621986	17398.751234334282	15979.105707996017
6250	46.36559068732386	46.27231808071257	34221.93388979991	31332.44332231394
8854	46.391931919958694	46.3220399757801	67711.2354634355	61774.95773370823
12894	46.409454458038276	46.35810585605006	134396.92781771382	122361.79060052401
18244	46.40279745068947	46.363941056436815	134486.40527001137	117231.79054527097
25530	46.418902230483475	46.38594506026261	267345.7868586667	250967.8291919018
35424	46.42762958265264	46.404106449783924	532757.8366158332	484942.29967589054
49410	46.42158279975186	46.40747014826264	442597.61384074873	622166.8369298026
67549	46.41885871845254	46.40985647724274	492134.36502665863	662361.2736011421
91581	46.41804943862481	46.41072907324765	492100.5546425194	662388.6294380986
124455	46.41730652426767	46.4119246971506	552260.3955393963	684740.4649768089
170204	46.41667492997586	46.412561060782224	548876.5755341221	688042.9191272815
231429	46.41687700198802	46.41369505581888	597633.7834411437	710452.6621184477
310096	46.41662639194527	46.414335232708794	623264.1181805035	743441.891498513
415508	46.416290256085134	46.41465908060389	630860.5366282813	719306.6320462165
557526	46.4161192280598	46.41483465570205	630932.8541750079	718741.9291662027


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxFalse_t_5_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	distC	distCR
41.0	40.09944527242749	36.92260714670031	6.346979624137205	9.523817749864385
63.0	39.638207476114346	37.28589516712555	6.808217420450347	9.16052972943914
91.0	42.36759368925918	40.060777369278014	4.078831207305512	6.385647527286679
123.0	42.09466509396003	40.302737175119894	4.351759802604661	6.143687721444799
163.0	43.80123305827304	42.13318864689503	2.6451918382916517	4.313236249669664
218.0	44.36723864886174	43.349404140059846	2.0791862477029497	3.097020756504847
317.0	45.07297795921464	44.28730256810706	1.373446937350053	2.1591223284576344
457.0	45.29541759751738	44.66830079962243	1.1510072990473148	1.778124096942264
644.0	45.70784115827128	45.160005683413665	0.7385837382934142	1.286419213151028
909.0	45.9398376986212	45.55147044795082	0.5065871979434959	0.8949544486138734
1379.0	46.08043415514892	45.7531134561911	0.3659907414157715	0.6933114403735914
1997.0	46.199502612651976	45.95478275033081	0.24692228391271698	0.491642146233886
2943.0	46.27366591026948	46.100358820341064	0.17275898629521436	0.3460660762236287
4396.0	46.329090861777594	46.20031105621986	0.11733403478709903	0.24611384034483308
6250.0	46.36559068732386	46.27231808071257	0.08083420924083384	0.17410681585212018
8854.0	46.391931919958694	46.3220399757801	0.05449297660599939	0.12438492078459262
12894.0	46.409454458038276	46.35810585605006	0.036970438526417126	0.08831904051463368
18244.0	46.40279745068947	46.363941056436815	0.043627445875223714	0.08248384012787824
25530.0	46.418902230483475	46.38594506026261	0.027522666081218006	0.0604798363020862
35424.0	46.42762958265264	46.404106449783924	0.018795313912050915	0.04231844678076868
49410.0	46.42158279975186	46.40747014826264	0.024842096812832892	0.03895474830205359
67549.0	46.41885871845254	46.40985647724274	0.027566178112152784	0.036568419321952206
91581.0	46.41804943862481	46.41072907324765	0.028375457939880278	0.035695823317041686
124455.0	46.41730652426767	46.4119246971506	0.0291183722970203	0.034500199414090105
170204.0	46.41667492997586	46.412561060782224	0.029749966588831	0.03386383578246921
231429.0	46.41687700198802	46.41369505581888	0.029547894576673173	0.032729840745815864
310096.0	46.41662639194527	46.414335232708794	0.02979850461942135	0.032089663855899175
415508.0	46.416290256085134	46.41465908060389	0.030134640479559494	0.03176581596080297
557526.0	46.4161192280598	46.41483465570205	0.030305668504894356	0.031590240862641394


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxFalse_t_5_bulk_1.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
41	40.09944527242749	36.92260714670031	107.62080829161428	129.3180216489706
145	42.25436784291055	40.21037356115736	133.7292414789346	154.9404167803997
545	43.65945508786626	42.296920786687274	180.10033458407574	203.18198431048413
2113	44.567981315983836	43.652357998550634	264.4008999859884	288.2581563760187
8321	45.16503048249967	44.544599846056876	421.3149644586413	442.4199105196962
33025	45.5639650083055	45.14018887838427	718.6290093917823	728.5662368349637
131585	45.834386749172076	45.54285131187022	1289.89503952267	1269.7768124863528
525313	46.019802269135205	45.818005876501	2399.457207350511	2308.495639218696


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxFalse_t_5_bulk_1Calc.txt <==
ndof	EnergyC	EnergyCR	distC	distCR
41.0	40.09944527242749	36.92260714670031	6.346979624137205	9.523817749864385
145.0	42.25436784291055	40.21037356115736	4.192057053654146	6.236051335407332
545.0	43.65945508786626	42.296920786687274	2.78696980869843	4.1495041098774195
2113.0	44.567981315983836	43.652357998550634	1.878443580580857	2.7940668980140586
8321.0	45.16503048249967	44.544599846056876	1.2813944140650264	1.9018250505078171
33025.0	45.5639650083055	45.14018887838427	0.8824598882591914	1.306236018180421
131585.0	45.834386749172076	45.54285131187022	0.6120381473926173	0.9035735846944704
525313.0	46.019802269135205	45.818005876501	0.426622627429488	0.6284190200636957


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxTrue_t_5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
41	94.32720652130756	76.25287357456534	82.08315286545277	69.47402675751589
61	78.96397114133889	67.80499751153002	73.46558890286745	64.48425443969676
104	70.9284825785894	63.98449734121518	68.12832405093705	62.06684414577352
140	70.81870113792357	64.1669797676603	68.02546650428295	62.236221746133694
236	66.22989106266161	62.2099463488354	64.69359330499027	61.00537427917518
357	65.2462836916942	62.05790764263586	63.88224418636274	60.98401678330925
498	63.79731252932459	61.57988180652641	62.76133463134391	60.70420260706635
747	62.366387400477244	60.88290690114253	61.60787030146468	60.23442347290633
1175	62.17723215987058	61.113200956779565	61.43910164146471	60.452170979726326
1710	61.35318726428925	60.0571217337741	60.86127888700254	59.59202094732546
2430	60.78142116963139	59.76775300025058	60.40967666686222	59.41917802442899
3667	60.117504855517076	59.37079296405834	59.87300699112645	59.13359319372819
5278	59.71722990625203	59.041301936017355	59.549247533149504	58.87910913416956
7444	59.65786853060923	59.12618879666123	59.49051300364156	58.96265429055638
10495	59.346914460453974	58.946986717611175	59.232968028270236	58.83351530855435
15130	59.32963172869194	58.965735701210015	59.215849641598716	58.85208241221121
21033	59.12283323705107	58.83824541656898	59.044062324734774	58.75897873194526
28783	59.1111486839128	58.85326353973561	59.032466620242175	58.773884925868714
39515	58.9613583039497	58.76917786922696	58.90660676563364	58.71356609607094
54929	58.95711344724333	58.77363423398531	58.902381569484085	58.71800209622889
74754	58.85778106970073	58.71292552413409	58.81945371897296	58.673853817744
101037	58.852136353217645	58.719534529164484	58.81383041589852	58.680436537209
136482	58.7801900484002	58.67831973729704	58.75331496499679	58.65080222721949
186101	58.77569617762015	58.68404889774406	58.74883444754848	58.65651508337389
251652	58.73076244552721	58.64511045917214	58.71180780117116	58.62572738156508
334857	58.720154924009506	58.66182316782504	58.701168594584814	58.642403715236846
441977	58.689314572996174	58.63311440507366	58.675939147147844	58.61942800413411
587780	58.687640286581846	58.63505588713056	58.674267182663364	58.62136671405938


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxTrue_t_5_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	distC	distCR
41.0	94.32720652130756	76.25287357456534	35.70510281016964	17.630769863427425
61.0	78.96397114133889	67.80499751153002	20.34186743020097	9.182893800392101
104.0	70.9284825785894	63.98449734121518	12.306378867451478	5.362393630077264
140.0	70.81870113792357	64.1669797676603	12.196597426785651	5.5448760565223765
236.0	66.22989106266161	62.2099463488354	7.60778735152369	3.5878426376974843
357.0	65.2462836916942	62.05790764263586	6.624179980556285	3.4358039314979436
498.0	63.79731252932459	61.57988180652641	5.175208818186675	2.957778095388491
747.0	62.366387400477244	60.88290690114253	3.7442836893393263	2.2608031900046157
1175.0	62.17723215987058	61.113200956779565	3.5551284487326598	2.4910972456416474
1710.0	61.35318726428925	60.0571217337741	2.731083553151329	1.4350180226361857
2430.0	60.78142116963139	59.76775300025058	2.159317458493476	1.1456492891126615
3667.0	60.117504855517076	59.37079296405834	1.4954011443791586	0.7486892529204212
5278.0	59.71722990625203	59.041301936017355	1.095126195114112	0.4191982248794375
7444.0	59.65786853060923	59.12618879666123	1.0357648194713107	0.5040850855233145
10495.0	59.346914460453974	58.946986717611175	0.724810749316056	0.3248830064732573
15130.0	59.32963172869194	58.965735701210015	0.7075280175540257	0.34363199007209744
21033.0	59.12283323705107	58.83824541656898	0.500729525913151	0.21614170543106326
28783.0	59.1111486839128	58.85326353973561	0.48904497277488446	0.2311598285976899
39515.0	58.9613583039497	58.76917786922696	0.33925459281178405	0.14707415808904045
54929.0	58.95711344724333	58.77363423398531	0.3350097361054125	0.15153052284739488
74754.0	58.85778106970073	58.71292552413409	0.23567735856281047	0.09082181299617531
101037.0	58.852136353217645	58.719534529164484	0.23003264207972762	0.09743081802656661
136482.0	58.7801900484002	58.67831973729704	0.15808633726228294	0.05621602615912025
186101.0	58.77569617762015	58.68404889774406	0.15359246648223035	0.06194518660614534
251652.0	58.73076244552721	58.64511045917214	0.10865873438929441	0.02300674803421998
334857.0	58.720154924009506	58.66182316782504	0.09805121287158869	0.03971945668712351
441977.0	58.689314572996174	58.63311440507366	0.06721086185825698	0.011010693935745053
587780.0	58.687640286581846	58.63505588713056	0.06553657544392877	0.012952175992644754


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxTrue_t_5_bulk_1.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
41	94.32720652130756	76.25287357456534	82.08315286545277	69.47402675751589
145	77.49277895579773	69.35866921967241	72.3517988218712	65.76624228266478
545	69.68813462889474	65.34798942529075	67.08524103136345	63.27909406924381
2113	65.50960020308352	62.968408467119794	64.04755342975254	61.704926880031934
8321	63.07586195484278	61.49853514480045	62.197005520490194	60.69411597829854
33025	61.575704022901725	60.558251162151144	61.022123464258605	60.03070583532001
131585	60.61380668588453	59.939974822223455	60.25340501682291	59.5865966458472
525313	59.97958259135909	59.5249699642862	59.73935137149603	59.284625027612215


==> ExperimentsPaper/Data/ExpBadQuad/BadQuad_MaxTrue_t_5_bulk_1Calc.txt <==
ndof	EnergyC	EnergyCR	distC	distCR
41.0	94.32720652130756	76.25287357456534	35.70510281016964	17.630769863427425
145.0	77.49277895579773	69.35866921967241	18.870675244659814	10.73656550853449
545.0	69.68813462889474	65.34798942529075	11.066030917756827	6.725885714152831
2113.0	65.50960020308352	62.968408467119794	6.887496491945605	4.346304755981876
8321.0	63.07586195484278	61.49853514480045	4.453758243704861	2.876431433662532
33025.0	61.575704022901725	60.558251162151144	2.9536003117638074	1.9361474510132268
131585.0	60.61380668588453	59.939974822223455	1.991702974746616	1.3178711110855374
525313.0	59.97958259135909	59.5249699642862	1.3574788802211728	0.9028662531482823


==> ExperimentsPaper/Data/ExpBadQuad/bulk_0.3_BadQuad_MaxFalse.txt <==
5	46.08043415514892	45.7531134561911	46.296707081402886	45.967313891194685	2421.502224813858	2299.9553722166675	80364.85592599241	-21190.50482061586
5	46.4161192280598	46.41483465570205	46.41594206847511	46.41504255986456	630932.8541750079	718741.9291662027	630933.5492517495	718728.400026925


==> ExperimentsPaper/Data/ExpBadQuad/bulk_0.3_BadQuad_MaxTrue.txt <==
5	58.687640286581846	58.63505588713056	58.687544173691585	58.63493290760539	58.674267182663364	58.62136671405938	58.674148516966035	58.62121585380151


==> ExperimentsPaper/Data/ExpBadQuad/bulk_1_BadQuad_MaxFalse.txt <==
5	46.019802269135205	45.818005876501	46.42423049424344	46.411773422903	2399.457207350511	2308.495639218696	112.37372660684834	139.81441902994354


==> ExperimentsPaper/Data/ExpBadQuad/bulk_1_BadQuad_MaxTrue.txt <==
5	59.97958259135909	59.5249699642862	58.752017596982704	58.677684204253104	59.73935137149603	59.284625027612215	58.701708367493	58.643085585047054


==> ExperimentsPaper/Data/ExpMultSaddles/PlotData0_bulk_0.3.txt <==
x	u_C	u_CR
-0.98	-1.967562195536531	-1.9684971759503238
-0.96	-1.9351243910730616	-1.9369370635129615
-0.94	-1.9026865866095921	-1.9053769510755987
-0.92	-1.8701995576115102	-1.8738045257820832
-0.9	-1.8377054965370556	-1.8422075029424196
-0.88	-1.805211435462601	-1.8106104801027565
-0.86	-1.7726564338692494	-1.778981991475368
-0.84	-1.7400677497558263	-1.7473062881533015
-0.8200000000000001	-1.707421133249386	-1.7156172428390555
-0.8	-1.6747185655704289	-1.683859076644405
-0.78	-1.6419758902550323	-1.6520085094094739
-0.76	-1.6091351609456905	-1.6201683552942723
-0.74	-1.5762368218111436	-1.5882850960035522
-0.72	-1.5432808728513914	-1.556254265590777
-0.7	-1.5101938099127659	-1.5242305187137357
-0.6799999999999999	-1.4770416417374062	-1.4920179095113215
-0.6599999999999999	-1.4437955330540313	-1.4597966084209864
-0.64	-1.410391189441397	-1.4274625554753213
-0.62	-1.3768991673563586	-1.3950553372533834
-0.6	-1.3432536571128257	-1.3625163251546912
-0.5800000000000001	-1.309446568014516	-1.329851960823901
-0.56	-1.2755441033290271	-1.297100443381422
-0.54	-1.2414378702341957	-1.2641628291254818
-0.52	-1.207078125511146	-1.2310963358061364
-0.5	-1.172595824411013	-1.1979196288167642
-0.48	-1.137878508919671	-1.1644761199160798
-0.45999999999999996	-1.102987979258887	-1.1309121863231222
-0.43999999999999995	-1.0678747456659634	-1.0971808208578642
-0.42000000000000004	-1.032444388475475	-1.0631658177496013
-0.4	-0.9966256048155051	-1.0289931306383266
-0.38	-0.9604941594482836	-0.9945547360349414
-0.36	-0.924093486132218	-0.959779659983752
-0.33999999999999997	-0.8875010012616913	-0.924832574425203
-0.31999999999999995	-0.8503307597044698	-0.8894870628144526
-0.29999999999999993	-0.8125741040405782	-0.8537998146254165
-0.28	-0.7745328758427832	-0.8178549754554232
-0.26	-0.7357189916015877	-0.7812989014897802
-0.24	-0.6965002185362394	-0.7443705778761348
-0.21999999999999997	-0.6564832582788177	-0.7070433262118583
-0.19999999999999996	-0.6153295222968627	-0.6688635264625704
-0.17999999999999994	-0.5736621384250393	-0.6300182541723205
-0.16000000000000003	-0.5306655243052674	-0.5905270888494261
-0.14	-0.4862203764654093	-0.5501243505100848
-0.12	-0.44006972787659304	-0.5084833037832437
-0.09999999999999998	-0.3918457982245377	-0.4655608211389506
-0.07999999999999996	-0.34108922765932376	-0.4209605989584815
-0.05999999999999994	-0.2859710474166425	-0.37391106474517
-0.040000000000000036	-0.2245787478989401	-0.32326285005684424
-0.020000000000000018	-0.15003537275122147	-0.266463941997656
0.0	1.2518057823708887e-06	-0.12043163251877222
0.020000000000000018	0.15003787810290872	0.2664603178652106
0.040000000000000036	0.2245812584989046	0.3232592158330905
0.06000000000000005	0.2859735679652682	0.37390741324021315
0.08000000000000007	0.34109176361291693	0.4209559268024553
0.10000000000000009	0.3918483571651081	0.4655570972931761
0.1200000000000001	0.4400723175448864	0.5084780664290312
0.14000000000000012	0.48622300575150934	0.5501243463407233
0.15999999999999992	0.5306682044555381	0.5905231255467367
0.17999999999999994	0.5736648833466892	0.6300141624089942
0.19999999999999996	0.615332351113386	0.6688592768719628
0.21999999999999997	0.6564861798000144	0.7070388875299688
0.24	0.6965032603969387	0.7443658887837943
0.26	0.7357221848364857	0.7812939102360953
0.28	0.774536238780086	0.8178496661275132
0.30000000000000004	0.8125776859880685	0.8537952620445485
0.32000000000000006	0.8503345850153886	0.8894807904591978
0.3400000000000001	0.8875051325971933	0.9248260572856262
0.3600000000000001	0.924098045582195	0.9597719278241562
0.3800000000000001	0.9604992394757949	0.9945462929610992
0.40000000000000013	0.9966314113364604	1.0289831053847833
0.41999999999999993	1.032451347450464	1.063154688807286
0.43999999999999995	1.0678846400937858	1.0971673808921432
0.45999999999999996	1.1030061403758733	1.1308977695513585
0.48	1.1379201260364953	1.1644575478916444
0.5	1.1726727114359774	1.1978926061823298
0.52	1.2070985980551552	1.2310580799253632
0.54	1.2413970218876273	1.2642164851197093
0.56	1.2755315649943344	1.2972512860601197
0.5800000000000001	1.3094363774854882	1.3299276875528558
0.6000000000000001	1.3432355794680093	1.362557479120272
0.6200000000000001	1.3768746393821405	1.3951941823927498
0.6400000000000001	1.4103769250414286	1.427465028355871
0.6600000000000001	1.443794801314671	1.4598137476947526
0.6799999999999999	1.4770444663942683	1.4920301312746824
0.7	1.5101971144911503	1.5242030013139243
0.72	1.5432829286715184	1.5562589888497016
0.74	1.5762393869486164	1.588295192524069
0.76	1.609132454756845	1.6202034133716658
0.78	1.6419621320962043	1.6520316883229043
0.8	1.67468261166907	1.6838301318666506
0.8200000000000001	1.7073772284034523	1.715620046280681
0.8400000000000001	1.740040873492193	1.7473115879516752
0.8600000000000001	1.7726399983179753	1.778987067729547
0.8800000000000001	1.8052020207809054	1.8106193306434755
0.9000000000000001	1.837697404029635	1.842214271609147
0.9199999999999999	1.8701927872783646	1.8738092125748187
0.94	1.9026811977161628	1.905357338412509
0.96	1.935120798477442	1.936909649809789
0.98	1.967560399238721	1.968461961207069


==> ExperimentsPaper/Data/ExpMultSaddles/PlotData2_bulk_0.3.txt <==
x	u_C	u_CR
-0.98	-1.9677322686115355	-1.9686750215767612
-0.96	-1.9354645372230705	-1.9373235499851966
-0.94	-1.903196805834606	-1.905972078393632
-0.92	-1.8708578680388468	-1.8745624798945006
-0.9	-1.8385087578991883	-1.8431759127356218
-0.88	-1.8061596477595296	-1.8117893455767433
-0.86	-1.773738543424053	-1.780293578933835
-0.84	-1.7412934410233032	-1.7487954406767767
-0.8200000000000001	-1.7088483386225537	-1.717297302419719
-0.8	-1.6762637097319126	-1.6857046925339736
-0.78	-1.6435953649473367	-1.6540551786390894
-0.76	-1.6109270201627612	-1.6224056647442051
-0.74	-1.578198062288636	-1.590635137154697
-0.72	-1.5454084913249615	-1.558775967768277
-0.7	-1.5124654383673184	-1.5268227305406783
-0.6799999999999999	-1.4794396878208813	-1.4948367316593063
-0.6599999999999999	-1.4462931615146721	-1.4627572192511262
-0.64	-1.4129766689556185	-1.4305411598677482
-0.62	-1.379573378908042	-1.3984021035670398
-0.6	-1.346027365339174	-1.3658853862741993
-0.5800000000000001	-1.3123145152051086	-1.333368674977486
-0.56	-1.278495567213027	-1.3006083349333677
-0.54	-1.2444647778313713	-1.2677714008786671
-0.52	-1.2102886266690727	-1.2347988987582386
-0.5	-1.1758805280548192	-1.2017155528498495
-0.48	-1.1411554860283293	-1.1683599755252037
-0.45999999999999996	-1.1062637859177826	-1.134866989864415
-0.43999999999999995	-1.0711578111277344	-1.1012004465430707
-0.42000000000000004	-1.0356135914100801	-1.06723495722064
-0.4	-0.9998626283337365	-1.0330924949815592
-0.38	-0.9637945639883805	-0.9986925825010909
-0.36	-0.9273948400848671	-0.9639430698730139
-0.33999999999999997	-0.8907788214512352	-0.9290146843683021
-0.31999999999999995	-0.8535655382832743	-0.8936733847993426
-0.29999999999999993	-0.8157580356785674	-0.8579800795537802
-0.28	-0.777663514715562	-0.8220228783716217
-0.26	-0.7387826355228468	-0.7854427215465636
-0.24	-0.6994822160054157	-0.7484897872722323
-0.21999999999999997	-0.6593451214619833	-0.711138283357667
-0.19999999999999996	-0.6183392991081986	-0.672825523673739
-0.17999999999999994	-0.5763061145800374	-0.6339873124586921
-0.16000000000000003	-0.5332189332308789	-0.5943978317039766
-0.14	-0.4886336834914675	-0.5539042760775539
-0.12	-0.4423183353804754	-0.5121602052427049
-0.09999999999999998	-0.39390627278876944	-0.4691283790892502
-0.07999999999999996	-0.34293515193304464	-0.4244071683715748
-0.05999999999999994	-0.28756132285331354	-0.3772213816642739
-0.040000000000000036	-0.22585756077768457	-0.3264141998692786
-0.020000000000000018	-0.15088905338836256	-0.26942690662110813
0.0	1.9869146594086365e-06	-0.1221641030136417
0.020000000000000018	0.15089297385793515	0.2694256077839832
0.040000000000000036	0.22586117827228142	0.32641280716285204
0.06000000000000005	0.2875642030895105	0.37721957297547176
0.08000000000000007	0.342937130975892	0.42440418513163464
0.10000000000000009	0.39390839023149	0.4691226479149248
0.1200000000000001	0.4423218848276217	0.5121519129811762
0.14000000000000012	0.48863886589241207	0.5538951962541229
0.15999999999999992	0.5332246439524927	0.5943906466083502
0.17999999999999994	0.5763114053940409	0.6339819296910293
0.19999999999999996	0.618344547796949	0.6728212367113018
0.21999999999999997	0.6593508941088048	0.7111345166042913
0.24	0.6994888933284188	0.7484869536285456
0.26	0.7387931210658464	0.7854407598711237
0.28	0.777680307055446	0.8220232184529822
0.30000000000000004	0.81577706670876	0.8579778488543663
0.32000000000000006	0.8535831409175141	0.8936700527156809
0.3400000000000001	0.8907900108592796	0.929011451400245
0.3600000000000001	0.92740259190296	0.9639407190938977
0.3800000000000001	0.9637998913575022	0.9986908592799603
0.40000000000000013	0.9998668303428165	1.0330917968891393
0.41999999999999993	1.0356172385513736	1.0672347523835353
0.43999999999999995	1.0711611778442325	1.1012007177950962
0.45999999999999996	1.1062669781077898	1.1348676502852286
0.48	1.1411584942863777	1.168360828499635
0.5	1.175883345065545	1.2017194600990826
0.52	1.2102912286811316	1.2347997084618545
0.54	1.244467190564838	1.2677719480179013
0.56	1.278497828442613	1.3006080085566518
0.5800000000000001	1.3123167429434117	1.3333677652036107
0.6000000000000001	1.3460297621258757	1.3658839013982242
0.6200000000000001	1.379576353240766	1.398398782637659
0.6400000000000001	1.4129797488993683	1.4305404206296566
0.6600000000000001	1.4462958932397816	1.4627574681648299
0.6799999999999999	1.4794407864160133	1.494839238970199
0.7	1.5124645077981553	1.5268264242334832
0.72	1.5454053698296522	1.5587810337927293
0.74	1.5781938877482733	1.5906412583505638
0.76	1.6109235358298388	1.6224147297141605
0.78	1.6435943140743494	1.6540642669429626
0.8	1.67626509231886	1.685713804171765
0.8200000000000001	1.708853177011797	1.7173054645665766
0.8400000000000001	1.741303439118777	1.7488043002493778
0.8600000000000001	1.7737537012257574	1.7803031359321788
0.8800000000000001	1.8061833877766573	1.8117785752344648
0.9000000000000001	1.8385513476593172	1.8431762159971496
0.9199999999999999	1.8708814531915414	1.8745656074005905
0.94	1.9031890302316914	1.905961645868582
0.96	1.9354593534877944	1.9373080381409507
0.98	1.9677296767438972	1.96865443041332


==> ExperimentsPaper/Data/ExpMultSaddles/PlotData4_bulk_0.3.txt <==
x	u_C	u_CR
-0.999	-1.998339652580313	-1.9994441429486451
-0.998	-1.9966793051606255	-1.997886527780721
-0.997	-1.9950189577409383	-1.9963289126127963
-0.996	-1.993358610321251	-1.994771297444872
-0.995	-1.991698262901564	-1.9932136822769475
-0.994	-1.9900379154818768	-1.991656067109023
-0.993	-1.9883775680621896	-1.9900984519410985
-0.992	-1.9867172206425023	-1.988540836773174
-0.991	-1.985056873222815	-1.9869832216052496
-0.99	-1.9833965258031276	-1.9854256064373252
-0.989	-1.9817361783834404	-1.9838679912694006
-0.988	-1.9800758309637532	-1.9823103761014764
-0.987	-1.9784154835440662	-1.9807527609335518
-0.986	-1.976755136124379	-1.9791951457656272
-0.985	-1.9750947887046917	-1.977637530597703
-0.984	-1.9734344412850044	-1.9760799154297783
-0.983	-1.9717740938653172	-1.974522300261854
-0.982	-1.9701137464456298	-1.9729646850939293
-0.981	-1.9684533990259425	-1.9714070699260051
-0.98	-1.9667930516062553	-1.9698494547580805
-0.979	-1.9651327041865683	-1.968291839590156
-0.978	-1.9634723567668813	-1.9667342244222317
-0.977	-1.9618120093471938	-1.9651766092543073
-0.976	-1.9601516619275068	-1.9636189940863826
-0.975	-1.9584913145078193	-1.9620613789184582
-0.974	-1.9568309670881319	-1.9605037637505338
-0.973	-1.9551706196684449	-1.9589461485826092
-0.972	-1.9535102722487576	-1.9573885334146848
-0.971	-1.9518499248290706	-1.9558309182467604
-0.97	-1.9501895774093834	-1.954273303078836
-0.969	-1.9485292299896961	-1.9527156879109113
-0.968	-1.946868882570009	-1.9511580727429871
-0.967	-1.9452085351503214	-1.9496004575750625
-0.966	-1.9435481877306342	-1.948042842407138
-0.965	-1.941887840310947	-1.9464852272392137
-0.964	-1.9402274928912597	-1.9449276120712893
-0.963	-1.9385671454715727	-1.9433699969033646
-0.962	-1.9369067980518855	-1.94181238173544
-0.961	-1.9352464506321982	-1.9402547665675158
-0.96	-1.933586103212511	-1.9386971513995912
-0.959	-1.9319257557928236	-1.9371395362316668
-0.958	-1.9302654083731363	-1.9355819210637424
-0.957	-1.928605060953449	-1.934024305895818
-0.956	-1.9269447135337618	-1.9324666907278933
-0.955	-1.9252843661140748	-1.9309090755599692
-0.954	-1.9236240186943876	-1.9293514603920445
-0.953	-1.9219636712747004	-1.9277938452241201
-0.952	-1.9203033238550131	-1.9262362300561957
-0.951	-1.9186429764353257	-1.924678614888271
-0.95	-1.9169826290156384	-1.9231209997203467
-0.949	-1.9153222815959512	-1.9215633845524223
-0.948	-1.913661934176264	-1.9200057693844979
-0.947	-1.912001586756577	-1.918448154216573
-0.946	-1.9103412393368897	-1.9168905390486486
-0.945	-1.9086808919172025	-1.9153329238807242
-0.944	-1.9070205444975152	-1.9137753087127998
-0.943	-1.9053601970778278	-1.9122176935448754
-0.942	-1.9036998496581405	-1.910660078376951
-0.941	-1.9020395022384533	-1.9091024632090265
-0.94	-1.900379154818766	-1.907544848041102
-0.9390000000000001	-1.898718807399079	-1.9059872328731777
-0.938	-1.8970584599793918	-1.9044296177052529
-0.937	-1.8953981125597046	-1.902872002537329
-0.9359999999999999	-1.8937377651400173	-1.9013143873694043
-0.935	-1.8920774177203303	-1.8997567722014799
-0.9339999999999999	-1.8904170703006429	-1.8981991570335555
-0.933	-1.8887567228809559	-1.8966415418656308
-0.9319999999999999	-1.8870963754612684	-1.8950839266977062
-0.931	-1.8854360280415812	-1.8935263115297822
-0.9299999999999999	-1.883775680621894	-1.8919686963618574
-0.929	-1.8821153332022067	-1.8904110811939332
-0.9279999999999999	-1.8804549857825195	-1.8888534660260086
-0.927	-1.8787946383628324	-1.887295850858084
-0.926	-1.8771342909431454	-1.8857382356901597
-0.925	-1.875473943523458	-1.8841806205222353
-0.924	-1.873813596103771	-1.8826230053543107
-0.923	-1.8721532486840835	-1.8810653901863867
-0.922	-1.870492901264396	-1.8795077750184621
-0.921	-1.868832553844709	-1.8779501598505375
-0.92	-1.8671722064250216	-1.8763925446826133
-0.919	-1.8655118590053346	-1.8748349295146882
-0.918	-1.8638515115856475	-1.873277314346764
-0.917	-1.86219116416596	-1.8717196991788398
-0.916	-1.860530816746273	-1.8701620840109152
-0.915	-1.8588704693265856	-1.8686044688429904
-0.914	-1.8572101219068982	-1.8670468536750657
-0.913	-1.8555497744872111	-1.8654892385071413
-0.912	-1.8538894270675237	-1.8639316233392171
-0.911	-1.8522290796478367	-1.8623740081712927
-0.91	-1.8505687322281497	-1.8608163930033683
-0.909	-1.8489083848084624	-1.859258777835444
-0.908	-1.8472480373887752	-1.8577011626675193
-0.907	-1.8455876899690877	-1.8561435474995946
-0.906	-1.8439273425494005	-1.8545859323316702
-0.905	-1.8422669951297133	-1.8530283171637458
-0.904	-1.840606647710026	-1.8514707019958212
-0.903	-1.838946300290339	-1.8499130868278972
-0.902	-1.8372859528706518	-1.8483554716599726
-0.901	-1.8356256054509645	-1.846797856492048
-0.9	-1.8339652580312773	-1.8452402413241238
-0.899	-1.8323049106115898	-1.843682626156199
-0.898	-1.8306445631919026	-1.8421250109882745
-0.897	-1.8289842157722154	-1.84056739582035
-0.896	-1.8273238683525281	-1.8390097806524255
-0.895	-1.8256635209328411	-1.8374521654845013
-0.894	-1.8240031735131537	-1.8358945503165767
-0.893	-1.8223428260934667	-1.8343369351486523
-0.892	-1.8206824786737794	-1.832779319980728
-0.891	-1.819022131254092	-1.8312217048128032
-0.89	-1.8173617838344047	-1.8296640896448788
-0.889	-1.8157014364147177	-1.8281064744769546
-0.888	-1.8140410889950305	-1.82654885930903
-0.887	-1.812380741575343	-1.8249912441411054
-0.886	-1.810720394155656	-1.823433628973181
-0.885	-1.809060046735969	-1.8218760138052568
-0.884	-1.8073996993162815	-1.8203183986373321
-0.883	-1.805739351896594	-1.8187607834694077
-0.882	-1.804079004476907	-1.817203168301483
-0.881	-1.80241865705722	-1.815645553133559
-0.88	-1.8007583096375326	-1.8140879379656343
-0.879	-1.7990979622178451	-1.8125303227977096
-0.878	-1.7974376147981581	-1.8109727076297852
-0.877	-1.795777267378471	-1.8094150924618608
-0.876	-1.7941169199587836	-1.8078574772939364
-0.875	-1.7924565725390962	-1.8062998621260118
-0.874	-1.7907962251194092	-1.8047422469580874
-0.873	-1.7891358776997222	-1.803184631790163
-0.872	-1.7874755302800347	-1.8016270166222388
-0.871	-1.7858151828603475	-1.8000694014543144
-0.87	-1.7841548354406602	-1.7985117862863893
-0.869	-1.7824944880209732	-1.7969541711184651
-0.868	-1.7808341406012858	-1.795396555950541
-0.867	-1.7791737931815985	-1.7938389407826163
-0.866	-1.7775134457619113	-1.7922813256146917
-0.865	-1.7758530983422243	-1.7907237104467673
-0.864	-1.7741927509225368	-1.789166095278843
-0.863	-1.7725324035028498	-1.7876084801109187
-0.862	-1.7708720560831626	-1.7860508649429938
-0.861	-1.7692117086634753	-1.7844932497750694
-0.86	-1.7675513612437879	-1.7829356346071452
-0.859	-1.7658910138241009	-1.7813780194392208
-0.858	-1.7642306664044136	-1.779820404271296
-0.857	-1.7625703189847264	-1.7782627891033718
-0.856	-1.760909971565039	-1.7767051739354474
-0.855	-1.759249624145352	-1.775147558767523
-0.854	-1.7575892767256647	-1.7735899435995983
-0.853	-1.7559289293059774	-1.7720323284316735
-0.852	-1.75426858188629	-1.770474713263749
-0.851	-1.752608234466603	-1.7689170980958249
-0.85	-1.7509478870469157	-1.7673594829279005
-0.849	-1.7492875396272285	-1.765801867759976
-0.848	-1.747627192207541	-1.7642442525920514
-0.847	-1.745966844787854	-1.762686637424127
-0.846	-1.7443064973681668	-1.7611290222562026
-0.845	-1.7426461499484796	-1.759571407088278
-0.844	-1.740985802528792	-1.7580137919203536
-0.843	-1.739325455109105	-1.7564561767524292
-0.842	-1.7376651076894178	-1.754898561584505
-0.841	-1.7360047602697306	-1.7533409464165801
-0.84	-1.7343444128500431	-1.7517833312486557
-0.839	-1.7326840654303561	-1.7502257160807315
-0.838	-1.731023718010669	-1.7486681009128064
-0.837	-1.7293633705909817	-1.7471104857448823
-0.836	-1.7277030231712942	-1.7455528705769578
-0.835	-1.7260426757516072	-1.7439952554090334
-0.834	-1.72438232833192	-1.7424376402411093
-0.833	-1.7227219809122327	-1.7408800250731844
-0.832	-1.7210616334925453	-1.73932240990526
-0.831	-1.7194012860728582	-1.7377647947373354
-0.83	-1.717740938653171	-1.736207179569411
-0.829	-1.7160805912334838	-1.7346495644014865
-0.828	-1.7144202438137968	-1.7330919492335624
-0.827	-1.7127598963941093	-1.7315343340656375
-0.826	-1.7110995489744223	-1.729976718897713
-0.825	-1.709439201554735	-1.728419103729789
-0.8240000000000001	-1.7077788541350478	-1.7268614885618643
-0.823	-1.7061185067153606	-1.7253038733939396
-0.8220000000000001	-1.7044581592956733	-1.7237462582260155
-0.821	-1.7027978118759861	-1.722188643058091
-0.8200000000000001	-1.701137464456299	-1.7206310278901666
-0.819	-1.6994771170366116	-1.719073412722242
-0.8180000000000001	-1.6978167696169246	-1.7175157975543178
-0.817	-1.6961564221972372	-1.7159581823863932
-0.8160000000000001	-1.6944960747775502	-1.7144005672184686
-0.815	-1.6928357273578627	-1.712842952050544
-0.8140000000000001	-1.6911753799381757	-1.71128533688262
-0.813	-1.6895150325184882	-1.7097277217146953
-0.812	-1.6878546850988012	-1.708170106546771
-0.8109999999999999	-1.6861943376791138	-1.7066124913788463
-0.81	-1.6845339902594267	-1.705054876210922
-0.8089999999999999	-1.6828736428397393	-1.7034972610429975
-0.808	-1.6812132954200523	-1.7019396458750728
-0.8069999999999999	-1.6795529480003648	-1.7003820307071482
-0.806	-1.6778926005806778	-1.6988244155392243
-0.8049999999999999	-1.6762322531609903	-1.6972668003712996
-0.804	-1.6745719057413033	-1.6957091852033752
-0.8029999999999999	-1.6729115583216159	-1.6941515700354506
-0.802	-1.6712512109019289	-1.6925939548675264
-0.8009999999999999	-1.6695908634822414	-1.6910363396996013
-0.8	-1.6679305160625544	-1.6894787245316774
-0.7989999999999999	-1.666270168642867	-1.6879211093637527
-0.798	-1.66460982122318	-1.686363494195828
-0.7969999999999999	-1.6629494738034925	-1.6848058790279041
-0.796	-1.6612891263838054	-1.6832482638599795
-0.7949999999999999	-1.659628778964118	-1.6816906486920549
-0.794	-1.657968431544431	-1.680133033524131
-0.7929999999999999	-1.6563080841247435	-1.6785754183562058
-0.792	-1.6546477367050565	-1.6770178031882816
-0.791	-1.6529873892853693	-1.675460188020357
-0.79	-1.651327041865682	-1.6739025728524326
-0.789	-1.6496666944459948	-1.6723449576845082
-0.788	-1.6480063470263075	-1.670787342516584
-0.787	-1.6463459996066203	-1.6692297273486596
-0.786	-1.644685652186933	-1.6676721121807347
-0.785	-1.6430253047672458	-1.6661144970128103
-0.784	-1.6413649573475586	-1.6645568818448857
-0.783	-1.6397046099278714	-1.6629992666769613
-0.782	-1.6380442625081841	-1.6614416515090369
-0.781	-1.636383915088497	-1.6598840363411127
-0.78	-1.6347235676688097	-1.6583264211731883
-0.779	-1.6330632202491224	-1.6567688060052639
-0.778	-1.6314028728294352	-1.6552111908373393
-0.777	-1.629742525409748	-1.6536535756694148
-0.776	-1.6280821779900607	-1.65209596050149
-0.775	-1.6264218305703735	-1.6505383453335656
-0.774	-1.6247614831506862	-1.6489807301656414
-0.773	-1.6231011357309992	-1.647423114997717
-0.772	-1.621440788311312	-1.6458654998297926
-0.771	-1.6197804408916248	-1.644307884661868
-0.77	-1.6181200934719375	-1.6427502694939435
-0.769	-1.6164597460522503	-1.6411926543260187
-0.768	-1.614799398632563	-1.6396350391580945
-0.767	-1.6131390512128758	-1.63807742399017
-0.766	-1.6114787037931886	-1.6365198088222457
-0.765	-1.6098183563735013	-1.6349621936543213
-0.764	-1.608158008953814	-1.633404578486397
-0.763	-1.6064976615341269	-1.6318469633184722
-0.762	-1.6048373141144396	-1.6302893481505474
-0.761	-1.6031769666947524	-1.6287317329826232
-0.76	-1.6015166192750652	-1.6271741178146988
-0.759	-1.599856271855378	-1.6256165026467744
-0.758	-1.5981959244356907	-1.6240588874788502
-0.757	-1.5965355770160035	-1.6225012723109258
-0.756	-1.5948752295963162	-1.620943657143001
-0.755	-1.593214882176629	-1.6193860419750765
-0.754	-1.5915545347569418	-1.6178284268071519
-0.753	-1.5898941873372545	-1.6162708116392275
-0.752	-1.5882338399175673	-1.614713196471303
-0.751	-1.58657349249788	-1.6131555813033789
-0.75	-1.5849131450781928	-1.6115979661354545
-0.749	-1.5832030099444427	-1.608541507749665
-0.748	-1.5814928748106927	-1.6069839366100078
-0.747	-1.5797827396769426	-1.6054263654703511
-0.746	-1.5780726045431925	-1.603868794330694
-0.745	-1.5763624694094425	-1.6023112231910372
-0.744	-1.5746523342756924	-1.60075365205138
-0.743	-1.5729421991419423	-1.599196080911723
-0.742	-1.5712320640081923	-1.5976385097720658
-0.741	-1.5695219288744422	-1.5960809386324086
-0.74	-1.5678117937406921	-1.5945233674927515
-0.739	-1.566101658606942	-1.5929657963530948
-0.738	-1.564391523473192	-1.5914082252134374
-0.737	-1.562681388339442	-1.5898506540737807
-0.736	-1.560971253205692	-1.5882930829341235
-0.735	-1.559261118071942	-1.5867355117944664
-0.734	-1.557550982938192	-1.5851779406548092
-0.733	-1.5558408478044419	-1.583620369515152
-0.732	-1.5541307126706918	-1.5820627983754953
-0.731	-1.5524205775369417	-1.5805052272358382
-0.73	-1.5507104424031917	-1.5789476560961815
-0.729	-1.5490003072694416	-1.5773900849565243
-0.728	-1.5472901721356915	-1.5758325138168672
-0.727	-1.5455800370019415	-1.57427494267721
-0.726	-1.5438699018681912	-1.5727173715375529
-0.725	-1.542159766734441	-1.5711598003978962
-0.724	-1.540449631600691	-1.569602229258239
-0.723	-1.538739496466941	-1.5680446581185823
-0.722	-1.537029361333191	-1.5664870869789251
-0.721	-1.5353192261994408	-1.564929515839268
-0.72	-1.5336090910656908	-1.5633719446996108
-0.719	-1.531898955931941	-1.5618143735599537
-0.718	-1.5301888207981909	-1.5602568024202965
-0.717	-1.5284786856644408	-1.5586992312806398
-0.716	-1.5267685505306907	-1.5571416601409827
-0.715	-1.5250584153969406	-1.555584089001326
-0.714	-1.5233482802631906	-1.5540265178616686
-0.713	-1.5216381451294405	-1.5524689467220116
-0.712	-1.5199280099956904	-1.5509113755823543
-0.7110000000000001	-1.5182178748619406	-1.5493538044426978
-0.71	-1.5165077397281903	-1.5477962333030404
-0.7090000000000001	-1.5147976045944405	-1.5462386621633835
-0.708	-1.5130874694606902	-1.5446810910237265
-0.7070000000000001	-1.5113773343269403	-1.5431235198840696
-0.706	-1.50966719919319	-1.5415659487444122
-0.7050000000000001	-1.5079570640594402	-1.5400083776047557
-0.704	-1.5062469289256901	-1.538450806465098
-0.7030000000000001	-1.50453679379194	-1.5368932353254414
-0.702	-1.50282665865819	-1.535335664185784
-0.7010000000000001	-1.50111652352444	-1.533778093046127
-0.7	-1.4994063883906898	-1.5322205219064702
-0.6990000000000001	-1.4976962532569398	-1.530662950766813
-0.698	-1.4959861181231897	-1.5291053796271559
-0.6970000000000001	-1.4942759829894399	-1.5275478084874992
-0.696	-1.4925658478556896	-1.5259902373478416
-0.6950000000000001	-1.4908557127219397	-1.5244326662081849
-0.694	-1.4891455775881894	-1.5228750950685277
-0.6930000000000001	-1.4874354424544396	-1.521317523928871
-0.692	-1.4857253073206893	-1.5197599527892138
-0.6910000000000001	-1.4840151721869395	-1.5182023816495567
-0.69	-1.4823050370531892	-1.5166448105098995
-0.6890000000000001	-1.4805949019194393	-1.5150872393702426
-0.688	-1.4788847667856893	-1.5135296682305857
-0.687	-1.4771746316519394	-1.5119720970909285
-0.6859999999999999	-1.4754644965181891	-1.5104145259512713
-0.685	-1.4737543613844393	-1.5088569548116146
-0.6839999999999999	-1.472044226250689	-1.5072993836719575
-0.683	-1.4703340911169391	-1.5057418125323003
-0.6819999999999999	-1.4686239559831888	-1.5041842413926432
-0.681	-1.466913820849439	-1.5026266702529862
-0.6799999999999999	-1.4652036857156887	-1.5010690991133293
-0.679	-1.4634935505819389	-1.499511527973672
-0.6779999999999999	-1.4617834154481884	-1.4979539568340154
-0.677	-1.4600732803144387	-1.496396385694358
-0.6759999999999999	-1.4583631451806882	-1.494838814554701
-0.675	-1.4566530100469386	-1.4932812434150442
-0.6739999999999999	-1.454942874913188	-1.4917236722753866
-0.673	-1.4532327397794385	-1.49016610113573
-0.6719999999999999	-1.451522604645688	-1.4886085299960727
-0.671	-1.4498124695119383	-1.4870509588564156
-0.6699999999999999	-1.448102334378188	-1.4854933877167587
-0.669	-1.446392199244438	-1.4839358165771017
-0.6679999999999999	-1.444682064110688	-1.4823782454374446
-0.667	-1.442971928976938	-1.4808206742977879
-0.6659999999999999	-1.4412617938431878	-1.4792631031581307
-0.665	-1.439551658709438	-1.4777055320184735
-0.6639999999999999	-1.4378415235756876	-1.4761479608788164
-0.663	-1.4361313884419378	-1.4745903897391597
-0.6619999999999999	-1.4344212533081875	-1.4730328185995023
-0.661	-1.4327111181744376	-1.4714752474598454
-0.6599999999999999	-1.4310009830406873	-1.469917676320188
-0.659	-1.4292908479069375	-1.4683601051805315
-0.6579999999999999	-1.4275807127731874	-1.4668025340408741
-0.657	-1.4258705776394374	-1.4652449629012172
-0.6559999999999999	-1.4241604425056873	-1.4636873917615598
-0.655	-1.4224503073719372	-1.4621298206219033
-0.6539999999999999	-1.4207401722381872	-1.460572249482246
-0.653	-1.419030037104437	-1.459014678342589
-0.6519999999999999	-1.417319901970687	-1.4574571072029316
-0.651	-1.4156097668369372	-1.4558995360632752
-0.6499999999999999	-1.4138996317031869	-1.4543419649236178
-0.649	-1.4121894965694368	-1.4527843937839608
-0.648	-1.4104793614356868	-1.4512268226443037
-0.647	-1.408769226301937	-1.4496692515046468
-0.646	-1.4070590911681868	-1.4481116803649898
-0.645	-1.4053489560344365	-1.446554109225333
-0.644	-1.4036388209006865	-1.4449965380856757
-0.643	-1.4019286857669366	-1.4434389669460186
-0.642	-1.4002185506331866	-1.4418813958063617
-0.641	-1.3985084154994365	-1.4403238246667047
-0.64	-1.3967982803656864	-1.4387662535270478
-0.639	-1.3950881452319366	-1.4372086823873906
-0.638	-1.3933780100981865	-1.4356511112477333
-0.637	-1.3916678749644362	-1.4340935401080763
-0.636	-1.389957739830686	-1.4325359689684194
-0.635	-1.388247604696936	-1.4309783978287622
-0.634	-1.386537469563186	-1.429420826689105
-0.633	-1.384827334429436	-1.4278632555494482
-0.632	-1.3831171992956859	-1.4263056844097912
-0.631	-1.381407064161936	-1.424748113270134
-0.63	-1.379696929028186	-1.4231905421304771
-0.629	-1.3779867938944357	-1.4216329709908202
-0.628	-1.3762766587606856	-1.420075399851163
-0.627	-1.3745665236269358	-1.418517828711506
-0.626	-1.3728563884931857	-1.416960257571849
-0.625	-1.3711462533594356	-1.4154026864321918
-0.624	-1.3694361182256856	-1.4138451152925349
-0.623	-1.3677259830919355	-1.4122875441528777
-0.622	-1.3660158479581854	-1.4107299730132208
-0.621	-1.3643057128244354	-1.4091724018735636
-0.62	-1.3625955776906853	-1.4076148307339067
-0.619	-1.3608854425569352	-1.4060572595942498
-0.618	-1.3591753074231852	-1.4044996884545926
-0.617	-1.357465172289435	-1.4029421173149355
-0.616	-1.355755037155685	-1.4013845461752785
-0.615	-1.354044902021935	-1.3998269750356216
-0.614	-1.3523347668881849	-1.3982694038959642
-0.613	-1.3506246317544348	-1.3967118327563073
-0.612	-1.3489144966206847	-1.3951542616166503
-0.611	-1.3472043614869347	-1.3935966904769932
-0.61	-1.3454942263531846	-1.392039119337336
-0.609	-1.3437840912194345	-1.390481548197679
-0.608	-1.3420739560856845	-1.3889239770580222
-0.607	-1.3403638209519344	-1.387366405918365
-0.606	-1.3386536858181843	-1.3858088347787079
-0.605	-1.3369435506844343	-1.384251263639051
-0.604	-1.3352334155506842	-1.382693692499394
-0.603	-1.3335232804169341	-1.3811361213597368
-0.602	-1.331813145283184	-1.37957855022008
-0.601	-1.330103010149434	-1.3780209790804228
-0.6	-1.328392875015684	-1.3764634079407658
-0.599	-1.3266827398819339	-1.3749058368011087
-0.598	-1.324972604748184	-1.3733482656614517
-0.597	-1.323262469614434	-1.3717906945217948
-0.596	-1.3215523344806839	-1.3702331233821377
-0.595	-1.3198421993469338	-1.3686755522424805
-0.594	-1.3181320642131837	-1.3671179811028236
-0.593	-1.3164219290794337	-1.3655604099631666
-0.592	-1.3147117939456836	-1.3640028388235095
-0.591	-1.3130016588119335	-1.3624452676838525
-0.59	-1.3112915236781837	-1.3608876965441954
-0.589	-1.3095813885444334	-1.3593301254045382
-0.588	-1.3078712534106833	-1.3577725542648813
-0.587	-1.3061611182769333	-1.3562149831252244
-0.586	-1.3044509831431832	-1.3546574119855672
-0.585	-1.3027408480094331	-1.35309984084591
-0.584	-1.301030712875683	-1.3515422697062531
-0.583	-1.299320577741933	-1.3499846985665962
-0.5820000000000001	-1.2976104426081831	-1.3484271274269393
-0.581	-1.295900307474433	-1.3468695562872819
-0.5800000000000001	-1.294190172340683	-1.3453119851476252
-0.579	-1.292480037206933	-1.343754414007968
-0.5780000000000001	-1.2907699020731829	-1.342196842868311
-0.577	-1.2890597669394328	-1.3406392717286542
-0.5760000000000001	-1.2873496318056827	-1.3390817005889972
-0.575	-1.2856394966719327	-1.3375241294493398
-0.5740000000000001	-1.2839293615381826	-1.335966558309683
-0.573	-1.2822192264044325	-1.3344089871700255
-0.5720000000000001	-1.2805090912706825	-1.3328514160303686
-0.571	-1.2787989561369322	-1.3312938448907117
-0.5700000000000001	-1.2770888210031823	-1.3297362737510547
-0.569	-1.275378685869432	-1.3281787026113976
-0.5680000000000001	-1.2736685507356822	-1.3266211314717409
-0.567	-1.2719584156019321	-1.3250635603320835
-0.5660000000000001	-1.270248280468182	-1.3235059891924266
-0.565	-1.268538145334432	-1.3219484180527692
-0.5640000000000001	-1.2668280102006821	-1.3203908469131123
-0.563	-1.2651178750669319	-1.3188332757734553
-0.562	-1.263407739933182	-1.3172757046337982
-0.5609999999999999	-1.2616976047994317	-1.3157181334941412
-0.56	-1.2599874696656816	-1.3141605623544843
-0.5589999999999999	-1.2582773345319316	-1.312602991214827
-0.558	-1.2565671993981817	-1.3110454200751702
-0.5569999999999999	-1.2548570642644314	-1.3094878489355128
-0.556	-1.2531469291306816	-1.307930277795856
-0.5549999999999999	-1.2514367939969313	-1.306372706656199
-0.554	-1.2497266588631815	-1.304815135516542
-0.5529999999999999	-1.2480165237294312	-1.303257564376885
-0.552	-1.246306388595681	-1.301699993237228
-0.5509999999999999	-1.244596253461931	-1.3001424220975708
-0.55	-1.2428861183281812	-1.2985848509579139
-0.5489999999999999	-1.2411759831944311	-1.2970272798182567
-0.548	-1.2394658480606813	-1.2954697086785998
-0.5469999999999999	-1.2377557129269308	-1.2939121375389426
-0.546	-1.2360455777931811	-1.2923545663992857
-0.5449999999999999	-1.2343354426594306	-1.2907969952596283
-0.544	-1.2326253075256808	-1.2892394241199716
-0.5429999999999999	-1.2309151723919307	-1.2876818529803145
-0.542	-1.2292050372581809	-1.2861242818406575
-0.5409999999999999	-1.2274949021244306	-1.2845667107010001
-0.54	-1.2257847669906807	-1.2830091395613432
-0.5389999999999999	-1.2240746318569304	-1.2814515684216863
-0.538	-1.2223644967231806	-1.2798939972820293
-0.5369999999999999	-1.2206543615894303	-1.2783364261423722
-0.536	-1.2189442264556802	-1.2767788550027155
-0.5349999999999999	-1.2172340913219302	-1.275221283863058
-0.534	-1.2155239561881803	-1.2736637127234012
-0.5329999999999999	-1.2138138210544303	-1.272106141583744
-0.532	-1.2121036859206804	-1.270548570444087
-0.5309999999999999	-1.2103935507869297	-1.26899099930443
-0.53	-1.2086834156531803	-1.267433428164773
-0.5289999999999999	-1.20697328051943	-1.2658758570251158
-0.528	-1.20526314538568	-1.264318285885459
-0.5269999999999999	-1.2035530102519296	-1.2627607147458018
-0.526	-1.2018428751181798	-1.2612031436061448
-0.5249999999999999	-1.2001327399844295	-1.2596455724664877
-0.524	-1.1984226048506796	-1.2580880013268307
-0.5229999999999999	-1.1967124697169294	-1.2565304301871736
-0.522	-1.1950023345831795	-1.2549728590475167
-0.5209999999999999	-1.1932921994494294	-1.2534152879078595
-0.52	-1.1915820643156794	-1.2518577167682026
-0.519	-1.1898719291819293	-1.2503001456285456
-0.518	-1.1881617940481792	-1.2487425744888885
-0.517	-1.1864516589144294	-1.2471850033492315
-0.516	-1.1847415237806793	-1.2456274322095744
-0.515	-1.1830313886469292	-1.2440698610699175
-0.514	-1.1813212535131792	-1.2425122899302603
-0.513	-1.1796111183794291	-1.2409547187906034
-0.512	-1.1779009832456788	-1.2393971476509464
-0.511	-1.1761908481119288	-1.237839576511289
-0.51	-1.1744807129781787	-1.2362820053716321
-0.509	-1.1727705778444288	-1.234724434231975
-0.508	-1.1710604427106788	-1.233166863092318
-0.507	-1.1693503075769287	-1.231609291952661
-0.506	-1.1676401724431786	-1.230051720813004
-0.505	-1.1659300373094286	-1.2284941496733468
-0.504	-1.1642199021756785	-1.2269365785336899
-0.503	-1.1625097670419284	-1.2253790073940327
-0.502	-1.1607996319081784	-1.2238214362543758
-0.501	-1.1590894967744285	-1.2222638651147186
-0.5	-1.1573793616406782	-1.2207062939750617
-0.499	-1.1555224178421986	-1.2136232836470249
-0.498	-1.1536654740437187	-1.2119532758759113
-0.497	-1.151808530245239	-1.2102832681047975
-0.496	-1.149951586446759	-1.2086132603336837
-0.495	-1.1480946426482794	-1.20694325256257
-0.494	-1.1462376988497998	-1.205273244791456
-0.493	-1.1443807550513199	-1.2036032370203427
-0.492	-1.1425238112528402	-1.2019332292492289
-0.491	-1.1406668674543603	-1.200263221478115
-0.49	-1.1388099236558804	-1.1985932137070012
-0.489	-1.136952979857401	-1.1969232059358879
-0.488	-1.135096036058921	-1.195253198164774
-0.487	-1.1332390922604412	-1.1935831903936602
-0.486	-1.1313821484619615	-1.1919131826225464
-0.485	-1.1295252046634818	-1.1902431748514328
-0.484	-1.1276682608650022	-1.1885731670803192
-0.483	-1.1258113170665223	-1.1869031593092054
-0.482	-1.1239543732680424	-1.1852331515380916
-0.481	-1.1220974294695627	-1.183563143766978
-0.48	-1.120240485671083	-1.1818931359958644
-0.479	-1.1183835418726031	-1.1802231282247506
-0.478	-1.1165265980741235	-1.1785531204536368
-0.477	-1.1146696542756436	-1.176883112682523
-0.476	-1.112812710477164	-1.1752131049114096
-0.475	-1.110955766678684	-1.1735430971402958
-0.474	-1.1090988228802043	-1.171873089369182
-0.473	-1.1072418790817247	-1.1702030815980682
-0.472	-1.105384935283245	-1.1685330738269546
-0.471	-1.1035279914847649	-1.166863066055841
-0.47	-1.1016710476862852	-1.1651930582847272
-0.469	-1.0998141038878058	-1.1635230505136134
-0.46799999999999997	-1.0979571600893259	-1.1618530427424998
-0.46699999999999997	-1.096100216290846	-1.160183034971386
-0.46599999999999997	-1.0942432724923663	-1.1585130272002724
-0.46499999999999997	-1.0923863286938866	-1.1568430194291586
-0.46399999999999997	-1.0905293848954067	-1.155173011658045
-0.46299999999999997	-1.0886724410969268	-1.1535030038869314
-0.46199999999999997	-1.0868154972984472	-1.1518329961158176
-0.46099999999999997	-1.0849585534999675	-1.1501629883447038
-0.45999999999999996	-1.0831016097014876	-1.14849298057359
-0.45899999999999996	-1.081244665903008	-1.1468229728024766
-0.45799999999999996	-1.079387722104528	-1.1451529650313623
-0.45699999999999996	-1.0775307783060484	-1.143482957260249
-0.45599999999999996	-1.0756738345075687	-1.1418129494891351
-0.45499999999999996	-1.0738168907090888	-1.1401429417180213
-0.45399999999999996	-1.071959946910609	-1.1384729339469075
-0.45299999999999996	-1.0701030031121292	-1.1368029261757941
-0.45199999999999996	-1.0682460593136496	-1.1351329184046803
-0.45099999999999996	-1.0663891155151697	-1.1334629106335665
-0.44999999999999996	-1.06453217171669	-1.1317929028624527
-0.44899999999999995	-1.0626752279182103	-1.1301228950913393
-0.44799999999999995	-1.0608182841197302	-1.1284528873202255
-0.44699999999999995	-1.0589613403212506	-1.1267828795491117
-0.44599999999999995	-1.0571043965227709	-1.125112871777998
-0.44499999999999995	-1.055247452724291	-1.123442864006884
-0.44399999999999995	-1.0533905089258113	-1.1217728562357705
-0.44299999999999995	-1.0515335651273316	-1.120102848464657
-0.44199999999999995	-1.0496766213288518	-1.118432840693543
-0.44099999999999995	-1.047819677530372	-1.1167628329224295
-0.43999999999999995	-1.0459627337318922	-1.1150928251513157
-0.43899999999999995	-1.0441057899334125	-1.1134228173802019
-0.43799999999999994	-1.0422488461349326	-1.1117528096090883
-0.43699999999999994	-1.040391902336453	-1.1100828018379747
-0.43599999999999994	-1.0385349585379733	-1.108412794066861
-0.43499999999999994	-1.0366780147394934	-1.1067427862957473
-0.43399999999999994	-1.0348210709410137	-1.1050727785246335
-0.43299999999999994	-1.0329641271425338	-1.1034027707535197
-0.43199999999999994	-1.0311071833440542	-1.1017327629824063
-0.43099999999999994	-1.0292502395455743	-1.1000627552112925
-0.42999999999999994	-1.0273932957470946	-1.0983927474401787
-0.42899999999999994	-1.025536351948615	-1.0967227396690649
-0.42799999999999994	-1.023679408150135	-1.0950527318979513
-0.42699999999999994	-1.0218224643516554	-1.0933827241268377
-0.42599999999999993	-1.0199655205531755	-1.0917127163557239
-0.42499999999999993	-1.0181085767546958	-1.09004270858461
-0.42399999999999993	-1.016251632956216	-1.0883727008134965
-0.42300000000000004	-1.0143946891577365	-1.0867026930423829
-0.42200000000000004	-1.0125377453592566	-1.0850326852712693
-0.42100000000000004	-1.0106808015607769	-1.0833626775001555
-0.42000000000000004	-1.0088238577622972	-1.0816926697290419
-0.41900000000000004	-1.0069669139638173	-1.080022661957928
-0.41800000000000004	-1.0051099701653374	-1.0783526541868145
-0.41700000000000004	-1.0032530263668578	-1.0766826464157007
-0.41600000000000004	-1.001396082568378	-1.075012638644587
-0.41500000000000004	-0.9995391387698983	-1.0733426308734733
-0.41400000000000003	-0.9976821949714185	-1.0716726231023597
-0.41300000000000003	-0.9958252511729389	-1.0700026153312459
-0.41200000000000003	-0.9939683073744591	-1.0683326075601323
-0.41100000000000003	-0.9921113635759793	-1.0666625997890185
-0.41000000000000003	-0.9902544197774994	-1.0649925920179046
-0.40900000000000003	-0.9883974759790197	-1.063322584246791
-0.40800000000000003	-0.9865405321805398	-1.0616525764756772
-0.40700000000000003	-0.9846835883820602	-1.0599825687045636
-0.406	-0.9828266445835804	-1.0583125609334498
-0.405	-0.9809697007851006	-1.056642553162336
-0.404	-0.9791127569866209	-1.0549725453912224
-0.403	-0.9772558131881411	-1.0533025376201086
-0.402	-0.9753988693896614	-1.051632529848995
-0.401	-0.9735419255911815	-1.0499625220778812
-0.4	-0.9716849817927018	-1.0482925143067676
-0.399	-0.969828037994222	-1.0466225065356538
-0.398	-0.9679710941957422	-1.0449524987645402
-0.397	-0.9661141503972626	-1.0432824909934264
-0.396	-0.9642572065987828	-1.0416124832223128
-0.395	-0.962400262800303	-1.039942475451199
-0.394	-0.9605433190018231	-1.0382724676800854
-0.393	-0.9586863752033434	-1.0366024599089716
-0.392	-0.9568294314048637	-1.034932452137858
-0.391	-0.9549724876063839	-1.0332624443667442
-0.39	-0.9531155438079042	-1.0315924365956306
-0.389	-0.9512586000094244	-1.0299224288245168
-0.388	-0.9494016562109446	-1.028252421053403
-0.387	-0.947544712412465	-1.0265824132822894
-0.386	-0.9456877686139851	-1.0249124055111756
-0.385	-0.9438308248155053	-1.023242397740062
-0.384	-0.9419738810170255	-1.0215723899689482
-0.383	-0.9401169372185458	-1.0199023821978346
-0.382	-0.9382599934200659	-1.0182323744267208
-0.381	-0.9364030496215863	-1.0165623666556072
-0.38	-0.9345461058231065	-1.0148923588844934
-0.379	-0.9326891620246267	-1.0132223511133798
-0.378	-0.9308322182261468	-1.011552343342266
-0.377	-0.9289752744276671	-1.0098823355711524
-0.376	-0.9271183306291874	-1.0082123278000386
-0.375	-0.9252613868307076	-1.006542320028925
-0.374	-0.9234044430322279	-1.0048723122578112
-0.373	-0.9215474992337481	-1.0032023044866973
-0.372	-0.9196905554352683	-1.0015322967155837
-0.371	-0.9178336116367884	-0.99986228894447
-0.37	-0.9159766678383088	-0.9981922811733563
-0.369	-0.914119724039829	-0.9965222734022426
-0.368	-0.9122627802413492	-0.9948522656311289
-0.367	-0.9104058364428695	-0.9931822578600151
-0.366	-0.9085488926443898	-0.9915122500889014
-0.365	-0.90669194884591	-0.9898422423177877
-0.364	-0.9048350050474303	-0.988172234546674
-0.363	-0.9029780612489504	-0.9865022267755603
-0.362	-0.9011211174504706	-0.9848322190044466
-0.361	-0.8992641736519909	-0.9831622112333329
-0.36	-0.8974072298535112	-0.9814922034622192
-0.359	-0.8955502860550314	-0.9798221956911055
-0.358	-0.8936933422565516	-0.9781521879199918
-0.357	-0.8918363984580718	-0.9764821801488781
-0.356	-0.889979454659592	-0.9748121723777644
-0.355	-0.8881225108611124	-0.9731421646066507
-0.354	-0.8862655670626325	-0.9714721568355369
-0.353	-0.8844086232641528	-0.9698021490644233
-0.352	-0.8825516794656729	-0.9681321412933095
-0.351	-0.8806947356671933	-0.9664621335221959
-0.35	-0.8788377918687135	-0.9647921257510821
-0.349	-0.8769808480702337	-0.9631221179799684
-0.348	-0.8751239042717539	-0.9614521102088547
-0.347	-0.8732669604732741	-0.959782102437741
-0.346	-0.8714100166747945	-0.9581120946666273
-0.345	-0.8695530728763146	-0.9564420868955136
-0.344	-0.8676961290778349	-0.9547720791243999
-0.34299999999999997	-0.8658391852793551	-0.9531020713532862
-0.34199999999999997	-0.8639822414808753	-0.9514320635821725
-0.34099999999999997	-0.8621252976823955	-0.9497620558110587
-0.33999999999999997	-0.8602683538839158	-0.9480920480399451
-0.33899999999999997	-0.8584114100854361	-0.9464220402688313
-0.33799999999999997	-0.8565544662869563	-0.9447520324977177
-0.33699999999999997	-0.8546975224884765	-0.9430820247266039
-0.33599999999999997	-0.8528405786899967	-0.9414120169554903
-0.33499999999999996	-0.850983634891517	-0.9397420091843764
-0.33399999999999996	-0.8491266910930373	-0.9380720014132629
-0.33299999999999996	-0.8472697472945574	-0.936401993642149
-0.33199999999999996	-0.8454128034960777	-0.9347319858710353
-0.33099999999999996	-0.8435558596975978	-0.9330619780999216
-0.32999999999999996	-0.8416989158991182	-0.9313919703288079
-0.32899999999999996	-0.8398419721006383	-0.9297219625576942
-0.32799999999999996	-0.8379850283021586	-0.9280519547865805
-0.32699999999999996	-0.8361280845036789	-0.9263819470154668
-0.32599999999999996	-0.834271140705199	-0.9247119392443531
-0.32499999999999996	-0.8324141969067194	-0.9230419314732394
-0.32399999999999995	-0.8305572531082395	-0.9213719237021257
-0.32299999999999995	-0.8287003093097598	-0.919701915931012
-0.32199999999999995	-0.82684336551128	-0.9180319081598983
-0.32099999999999995	-0.8249864217128002	-0.9163619003887845
-0.31999999999999995	-0.8231294779143205	-0.9146918926176708
-0.31899999999999995	-0.8212725341158407	-0.9130218848465571
-0.31799999999999995	-0.819415590317361	-0.9113518770754434
-0.31699999999999995	-0.8175586465188811	-0.9096818693043297
-0.31599999999999995	-0.8157017027204014	-0.908011861533216
-0.31499999999999995	-0.8138447589219215	-0.9063418537621023
-0.31399999999999995	-0.8119878151234419	-0.9046718459909886
-0.31299999999999994	-0.8101308713249621	-0.9030018382198748
-0.31199999999999994	-0.8082739275264824	-0.9013318304487612
-0.31099999999999994	-0.8064169837280026	-0.8996618226776474
-0.30999999999999994	-0.8045600399295227	-0.8979918149065338
-0.30899999999999994	-0.8027030961310431	-0.8963218071354199
-0.30799999999999994	-0.8008461523325634	-0.8946517993643064
-0.30699999999999994	-0.7989892085340836	-0.8929817915931925
-0.30599999999999994	-0.7971322647356038	-0.891311783822079
-0.30499999999999994	-0.7952753209371239	-0.8896417760509651
-0.30399999999999994	-0.7934183771386443	-0.8879717682798515
-0.30299999999999994	-0.7915614333401645	-0.8863017605087377
-0.30199999999999994	-0.7897044895416847	-0.8846317527376241
-0.30099999999999993	-0.787847545743205	-0.8829617449665105
-0.29999999999999993	-0.7859906019447251	-0.8812917371953966
-0.29899999999999993	-0.7841336581462455	-0.8796217294242827
-0.29799999999999993	-0.7822767143477657	-0.8779517216531694
-0.29699999999999993	-0.7804197705492859	-0.8762817138820556
-0.29600000000000004	-0.7785628267508063	-0.874611706110942
-0.29500000000000004	-0.7767058829523266	-0.8729416983398282
-0.29400000000000004	-0.7748489391538468	-0.8712716905687146
-0.29300000000000004	-0.772991995355367	-0.869601682797601
-0.29200000000000004	-0.7711350515568873	-0.867931675026487
-0.29100000000000004	-0.7692781077584074	-0.8662616672553736
-0.29000000000000004	-0.7674211639599278	-0.8645916594842599
-0.28900000000000003	-0.7655642201614479	-0.862921651713146
-0.28800000000000003	-0.7637072763629682	-0.8612516439420325
-0.28700000000000003	-0.7618503325644884	-0.8595816361709187
-0.28600000000000003	-0.7599933887660086	-0.8579116283998051
-0.28500000000000003	-0.7581364449675289	-0.8562416206286912
-0.28400000000000003	-0.7562795011690491	-0.8545716128575775
-0.28300000000000003	-0.7544225573705694	-0.8529016050864638
-0.28200000000000003	-0.7525656135720896	-0.8512315973153501
-0.281	-0.7507086697736098	-0.8495615895442364
-0.28	-0.7488517259751301	-0.8478915817731227
-0.279	-0.7469947821766503	-0.8462215740020089
-0.278	-0.7451378383781705	-0.8445515662308953
-0.277	-0.7432808945796908	-0.8428815584597816
-0.276	-0.741423950781211	-0.8412115506886679
-0.275	-0.7395670069827311	-0.8395415429175542
-0.274	-0.7377100631842515	-0.8378715351464404
-0.273	-0.7358531193857718	-0.8362015273753268
-0.272	-0.7339961755872919	-0.834531519604213
-0.271	-0.7321392317888121	-0.8328615118330994
-0.27	-0.7302822879903323	-0.8311915040619856
-0.269	-0.7284253441918527	-0.8295214962908719
-0.268	-0.7265684003933728	-0.8278514885197582
-0.267	-0.724711456594893	-0.8261814807486445
-0.266	-0.7228545127964133	-0.8245114729775308
-0.265	-0.7209975689979337	-0.8228414652064171
-0.264	-0.7191406251994538	-0.8211714574353033
-0.263	-0.7172836814009741	-0.8195014496641897
-0.262	-0.7154267376024942	-0.817831441893076
-0.261	-0.7135697938040145	-0.8161614341219622
-0.26	-0.7117128500055347	-0.8144914263508486
-0.259	-0.709855906207055	-0.8128214185797349
-0.258	-0.7079989624085753	-0.8111514108086211
-0.257	-0.7061420186100955	-0.8094814030375074
-0.256	-0.7042850748116156	-0.8078113952663938
-0.255	-0.702428131013136	-0.8061413874952799
-0.254	-0.7005711872146562	-0.8044713797241663
-0.253	-0.6987142434161764	-0.8028013719530526
-0.252	-0.6968572996176966	-0.801131364181939
-0.251	-0.6950003558192168	-0.799461356410825
-0.25	-0.693143412020737	-0.7977913486397115
-0.249	-0.6910298146947935	-0.7838657467267526
-0.248	-0.6889162173688501	-0.7819509246345352
-0.247	-0.6868026200429067	-0.7800361025423179
-0.246	-0.6846890227169633	-0.7781212804501005
-0.245	-0.6825754253910197	-0.7762064583578833
-0.244	-0.6804618280650762	-0.774291636265666
-0.243	-0.6783482307391328	-0.7723768141734486
-0.242	-0.6762346334131892	-0.7704619920812312
-0.241	-0.6741210360872457	-0.7685471699890141
-0.24	-0.6720074387613023	-0.7666323478967967
-0.239	-0.6698938414353589	-0.7647175258045793
-0.238	-0.6677802441094154	-0.7628027037123621
-0.237	-0.6656666467834719	-0.7608878816201448
-0.236	-0.6635530494575285	-0.7589730595279275
-0.235	-0.661439452131585	-0.7570582374357101
-0.23399999999999999	-0.6593258548056414	-0.7551434153434928
-0.23299999999999998	-0.6572122574796979	-0.7532285932512754
-0.23199999999999998	-0.6550986601537544	-0.7513137711590582
-0.23099999999999998	-0.6529850628278111	-0.7493989490668409
-0.22999999999999998	-0.6508714655018676	-0.7474841269746235
-0.22899999999999998	-0.6487578681759241	-0.7455693048824062
-0.22799999999999998	-0.6466442708499806	-0.743654482790189
-0.22699999999999998	-0.6445306735240371	-0.7417396606979716
-0.22599999999999998	-0.6424170761980937	-0.7398248386057542
-0.22499999999999998	-0.6403034788721502	-0.7379100165135369
-0.22399999999999998	-0.6381898815462066	-0.7359951944213197
-0.22299999999999998	-0.6360762842202632	-0.7340803723291023
-0.22199999999999998	-0.6339626868943198	-0.7321655502368849
-0.22099999999999997	-0.6318490895683763	-0.7302507281446677
-0.21999999999999997	-0.6297354922424327	-0.7283359060524504
-0.21899999999999997	-0.6276218949164893	-0.726421083960233
-0.21799999999999997	-0.6255082975905459	-0.7245062618680157
-0.21699999999999997	-0.6233947002646023	-0.7225914397757984
-0.21599999999999997	-0.6212811029386589	-0.7206766176835812
-0.21499999999999997	-0.6191675056127155	-0.7187617955913638
-0.21399999999999997	-0.617053908286772	-0.7168469734991465
-0.21299999999999997	-0.6149403109608285	-0.7149321514069291
-0.21199999999999997	-0.612826713634885	-0.713017329314712
-0.21099999999999997	-0.6107131163089415	-0.7111025072224946
-0.20999999999999996	-0.608599518982998	-0.7091876851302772
-0.20899999999999996	-0.6064859216570545	-0.70727286303806
-0.20799999999999996	-0.604372324331111	-0.7053580409458425
-0.20699999999999996	-0.6022587270051677	-0.7034432188536253
-0.20599999999999996	-0.6001451296792242	-0.7015283967614079
-0.20499999999999996	-0.5980315323532805	-0.6996135746691905
-0.20399999999999996	-0.5959179350273371	-0.6976987525769732
-0.20299999999999996	-0.5938043377013937	-0.6957839304847561
-0.20199999999999996	-0.5916907403754502	-0.6938691083925386
-0.20099999999999996	-0.5895771430495067	-0.6919542863003213
-0.19999999999999996	-0.5874635457235633	-0.6900394642081039
-0.19899999999999995	-0.5853499483976198	-0.6881246421158868
-0.19799999999999995	-0.5832363510716763	-0.6862098200236693
-0.19699999999999995	-0.5811227537457329	-0.684294997931452
-0.19599999999999995	-0.5790091564197893	-0.6823801758392347
-0.19499999999999995	-0.5768955590938458	-0.6804653537470174
-0.19399999999999995	-0.5747819617679023	-0.6785505316548002
-0.19299999999999995	-0.5726683644419589	-0.6766357095625828
-0.19199999999999995	-0.5705547671160154	-0.6747208874703655
-0.19099999999999995	-0.568441169790072	-0.6728060653781481
-0.18999999999999995	-0.5663275724641285	-0.6708912432859309
-0.18899999999999995	-0.5642139751381849	-0.6689764211937135
-0.18799999999999994	-0.5621003778122415	-0.6670615991014962
-0.18699999999999994	-0.5599867804862981	-0.6651467770092788
-0.18599999999999994	-0.5578731831603546	-0.6632319549170617
-0.18499999999999994	-0.5557595858344111	-0.6613171328248443
-0.18399999999999994	-0.5536459885084676	-0.659402310732627
-0.18299999999999994	-0.5515323911825242	-0.6574874886404096
-0.18199999999999994	-0.5494187938565807	-0.6555726665481924
-0.18099999999999994	-0.5473051965306373	-0.653657844455975
-0.17999999999999994	-0.5451915992046937	-0.6517430223637577
-0.17899999999999994	-0.5430780018787502	-0.6498282002715403
-0.17799999999999994	-0.5409644045528068	-0.647913378179323
-0.17699999999999994	-0.5388508072268633	-0.6459985560871057
-0.17599999999999993	-0.5367372099009198	-0.6440837339948884
-0.17499999999999993	-0.5346236125749764	-0.6421689119026711
-0.17399999999999993	-0.532510015249033	-0.6402540898104538
-0.17299999999999993	-0.5303964179230894	-0.6383392677182365
-0.17199999999999993	-0.5282828205971459	-0.6364244456260192
-0.17099999999999993	-0.5261692232712025	-0.6345096235338019
-0.16999999999999993	-0.524055625945259	-0.6325948014415845
-0.16899999999999993	-0.5219420286193155	-0.6306799793493671
-0.16799999999999993	-0.5198284312933721	-0.6287651572571499
-0.16700000000000004	-0.5177148339674288	-0.6268503351649328
-0.16600000000000004	-0.5156012366414853	-0.6249355130727154
-0.16500000000000004	-0.5134876393155419	-0.6230206909804981
-0.16400000000000003	-0.5113740419895983	-0.6211058688882808
-0.16300000000000003	-0.5092604446636549	-0.6191910467960635
-0.16200000000000003	-0.5071468473377114	-0.6172762247038462
-0.16100000000000003	-0.5050332500117679	-0.615361402611629
-0.16000000000000003	-0.5029196526858245	-0.6134465805194116
-0.15900000000000003	-0.500806055359881	-0.6115317584271943
-0.15800000000000003	-0.4986924580339376	-0.609616936334977
-0.15700000000000003	-0.49657886070799406	-0.6077021142427597
-0.15600000000000003	-0.49446526338205055	-0.6057872921505423
-0.15500000000000003	-0.4923516660561071	-0.6038724700583249
-0.15400000000000003	-0.4902380687301636	-0.6019576479661076
-0.15300000000000002	-0.48812447140422016	-0.6000428258738904
-0.15200000000000002	-0.48601087407827664	-0.598128003781673
-0.15100000000000002	-0.4838972767523332	-0.5962131816894558
-0.15000000000000002	-0.4817836794263897	-0.5942983595972384
-0.14900000000000002	-0.47967008210044626	-0.5923835375050212
-0.14800000000000002	-0.47755648477450274	-0.5904687154128037
-0.14700000000000002	-0.4754428874485592	-0.5885538933205865
-0.14600000000000002	-0.4733292901226158	-0.5866390712283691
-0.14500000000000002	-0.4712156927966723	-0.5847242491361518
-0.14400000000000002	-0.4691020954707289	-0.5828094270439346
-0.14300000000000002	-0.4669884981447854	-0.5808946049517172
-0.14200000000000002	-0.46487490081884186	-0.5789797828594998
-0.14100000000000001	-0.4627613034928984	-0.5770649607672826
-0.14	-0.46064770616695494	-0.5751501386750654
-0.139	-0.4585341088410115	-0.5732353165828479
-0.138	-0.456420511515068	-0.5713204944906305
-0.137	-0.4543069141891245	-0.5694056723984132
-0.136	-0.45219331686318104	-0.5674908503061961
-0.135	-0.4500797195372376	-0.5655760282139787
-0.134	-0.4479661222112941	-0.5636612061217614
-0.133	-0.44585252488535065	-0.561746384029544
-0.132	-0.44373892755940714	-0.5598315619373267
-0.131	-0.4416253302334637	-0.5579167398451094
-0.13	-0.4395117329075202	-0.5560019177528921
-0.129	-0.4373981355815767	-0.5540870956606749
-0.128	-0.43528453825563324	-0.5521722735684574
-0.127	-0.4331709409296897	-0.5502574514762401
-0.126	-0.43105734360374626	-0.5483426293840228
-0.125	-0.4289437462778028	-0.5464278072918056
-0.124	-0.42638146531311205	-0.5379304876802486
-0.123	-0.4238191843484214	-0.5357920732584076
-0.122	-0.4212569033837306	-0.5336536588365667
-0.121	-0.41869462241904	-0.5315152444147256
-0.12	-0.41613234145434924	-0.5293768299928847
-0.119	-0.4135700604896586	-0.5272384155710437
-0.118	-0.41100777952496786	-0.5251000011492029
-0.11699999999999999	-0.40844549856027723	-0.5229615867273618
-0.11599999999999999	-0.4058832175955865	-0.5208231723055209
-0.11499999999999999	-0.40332093663089585	-0.51868475788368
-0.11399999999999999	-0.40075865566620505	-0.5165463434618389
-0.11299999999999999	-0.3981963747015145	-0.514407929039998
-0.11199999999999999	-0.3956340937368237	-0.5122695146181571
-0.11099999999999999	-0.39307181277213304	-0.510131100196316
-0.10999999999999999	-0.3905095318074423	-0.5079926857744751
-0.10899999999999999	-0.38794725084275167	-0.505854271352634
-0.10799999999999998	-0.3853849698780609	-0.5037158569307932
-0.10699999999999998	-0.3828226889133703	-0.5015774425089522
-0.10599999999999998	-0.38026040794867955	-0.49943902808711127
-0.10499999999999998	-0.3776981269839889	-0.4973006136652703
-0.10399999999999998	-0.3751358460192981	-0.49516219924342925
-0.10299999999999998	-0.37257356505460754	-0.4930237848215884
-0.10199999999999998	-0.37001128408991674	-0.49088537039974733
-0.10099999999999998	-0.36744900312522616	-0.4887469559779064
-0.09999999999999998	-0.36488672216053536	-0.48660854155606537
-0.09899999999999998	-0.36232444119584467	-0.48447012713422444
-0.09799999999999998	-0.359762160231154	-0.48233171271238345
-0.09699999999999998	-0.3571998792664633	-0.4801932982905425
-0.09599999999999997	-0.3546375983017726	-0.47805488386870154
-0.09499999999999997	-0.3520753173370819	-0.47591646944686056
-0.09399999999999997	-0.34951303637239123	-0.47377805502501963
-0.09299999999999997	-0.3469507554077006	-0.47163964060317876
-0.09199999999999997	-0.34438847444300985	-0.46950122618133777
-0.09099999999999997	-0.34182619347831916	-0.4673628117594968
-0.08999999999999997	-0.3392639125136284	-0.4652243973376559
-0.08899999999999997	-0.33670163154893773	-0.46308598291581493
-0.08799999999999997	-0.33413935058424704	-0.46094756849397384
-0.08699999999999997	-0.33157706961955635	-0.45880915407213285
-0.08599999999999997	-0.32901478865486566	-0.4566707396502919
-0.08499999999999996	-0.326452507690175	-0.454532325228451
-0.08399999999999996	-0.3238902267254843	-0.45239391080660996
-0.08299999999999996	-0.3213279457607936	-0.4502554963847691
-0.08199999999999996	-0.3187656647961029	-0.4481170819629281
-0.08099999999999996	-0.3162033838314122	-0.44597866754108706
-0.07999999999999996	-0.31364110286672153	-0.44384025311924613
-0.07899999999999996	-0.31107882190203084	-0.4417018386974052
-0.07799999999999996	-0.30851654093734016	-0.4395634242755642
-0.07699999999999996	-0.30595425997264947	-0.43742500985372335
-0.07599999999999996	-0.3033919790079588	-0.4352865954318823
-0.07499999999999996	-0.30082969804326803	-0.4331481810100413
-0.07399999999999995	-0.29826741707857735	-0.43100976658820034
-0.07299999999999995	-0.29570513611388666	-0.42887135216635935
-0.07199999999999995	-0.29314285514919597	-0.4267329377445185
-0.07099999999999995	-0.2905805741845053	-0.4245945233226775
-0.06999999999999995	-0.2880182932198146	-0.4224561089008366
-0.06899999999999995	-0.2854560122551239	-0.4203176944789956
-0.06799999999999995	-0.2828937312904332	-0.4181792800571546
-0.06699999999999995	-0.2803314503257425	-0.4160408656353136
-0.06599999999999995	-0.2777691693610518	-0.41390245121347263
-0.06499999999999995	-0.27520688839636115	-0.41176403679163176
-0.06399999999999995	-0.2726446074316704	-0.4096256223697908
-0.06299999999999994	-0.27008232646697977	-0.40748720794794985
-0.061999999999999944	-0.2671868828319599	-0.4014279195702505
-0.06099999999999994	-0.2639582765266111	-0.39904214351007655
-0.05999999999999994	-0.26072967022126226	-0.39665636744990274
-0.05899999999999994	-0.25750106391591343	-0.3942705913897288
-0.05799999999999994	-0.2542724576105646	-0.391884815329555
-0.05699999999999994	-0.2510438513052158	-0.3894990392693811
-0.05599999999999994	-0.24781524499986693	-0.3871132632092072
-0.05499999999999994	-0.24458663869451808	-0.38472748714903326
-0.05399999999999994	-0.24135803238916925	-0.3823417110888594
-0.052999999999999936	-0.23812942608382043	-0.3799559350286855
-0.051999999999999935	-0.23490081977847158	-0.3775701589685117
-0.050999999999999934	-0.23167221347312275	-0.3751843829083378
-0.04999999999999993	-0.2284436071677739	-0.3727986068481639
-0.04899999999999993	-0.22521500086242507	-0.37041283078799
-0.04799999999999993	-0.22198639455707622	-0.36802705472781616
-0.04699999999999993	-0.21875778825172737	-0.36564127866764223
-0.04599999999999993	-0.2155291819463786	-0.3632555026074684
-0.04499999999999993	-0.21230057564102975	-0.36086972654729454
-0.04399999999999993	-0.20907196933568095	-0.3584839504871206
-0.04299999999999993	-0.2058433630303321	-0.3560981744269468
-0.041999999999999926	-0.20261475672498325	-0.3537123983667729
-0.040999999999999925	-0.19938615041963442	-0.351326622306599
-0.040000000000000036	-0.19615754411428596	-0.3489408462464254
-0.039000000000000035	-0.19292893780893713	-0.34655507018625153
-0.038000000000000034	-0.18970033150358828	-0.3441692941260776
-0.03700000000000003	-0.18647172519823946	-0.3417835180659038
-0.03600000000000003	-0.18324311889289063	-0.3393977420057299
-0.03500000000000003	-0.18001451258754178	-0.33701196594555594
-0.03400000000000003	-0.17678590628219296	-0.3346261898853821
-0.03300000000000003	-0.17355729997684413	-0.33224041382520825
-0.03200000000000003	-0.17032869367149528	-0.32985463776503443
-0.031000000000000028	-0.16684822750550315	-0.32555592999892263
-0.030000000000000027	-0.16261218175758116	-0.3229307440691299
-0.029000000000000026	-0.15837613600965914	-0.32030555813933725
-0.028000000000000025	-0.15414009026173714	-0.3176803722095445
-0.027000000000000024	-0.14990404451381512	-0.3150551862797518
-0.026000000000000023	-0.14566799876589312	-0.31243000034995905
-0.025000000000000022	-0.14143195301797112	-0.30980481442016633
-0.02400000000000002	-0.13719590727004913	-0.3071796284903736
-0.02300000000000002	-0.1329598615221271	-0.30455444256058095
-0.02200000000000002	-0.1287238157742051	-0.3019292566307882
-0.02100000000000002	-0.1244877700262831	-0.2993040707009954
-0.020000000000000018	-0.12025172427836107	-0.29667888477120274
-0.019000000000000017	-0.11601567853043906	-0.29405369884141
-0.018000000000000016	-0.11177963278251707	-0.2914285129116173
-0.017000000000000015	-0.10754358703459506	-0.2888033269818246
-0.016000000000000014	-0.10330754128667305	-0.2861781410520319
-0.015000000000000013	-0.0976502062997523	-0.2837521405272122
-0.014000000000000012	-0.09114009776943226	-0.2809624966267864
-0.013000000000000012	-0.08462998923911222	-0.2781728527263605
-0.01200000000000001	-0.07811988070879218	-0.2753832088259348
-0.01100000000000001	-0.07160977217847214	-0.27259356492550896
-0.010000000000000009	-0.0650996636481521	-0.2698039210250831
-0.009000000000000008	-0.058589555117832065	-0.2670142771246573
-0.008000000000000007	-0.05207944658751203	-0.26422463322423145
-0.007000000000000006	-0.045569338057191995	-0.26143498932380566
-0.006000000000000005	-0.03905922952687196	-0.25864534542337986
-0.0050000000000000044	-0.03254912099655192	-0.255855701522954
-0.0040000000000000036	-0.02603901246623188	-0.2530660576225282
-0.0030000000000000027	-0.019528903935911845	-0.2502764137221024
-0.0020000000000000018	-0.013018795405591806	-0.2474867698216766
-0.0010000000000000009	-0.006508686875271769	-0.24469712592125076
0.0	1.4216550482622144e-06	-0.24190748202082496
0.001000000000000112	0.00651152986325193	0.24469677981824162
0.0020000000000000018	0.013021638071454154	0.24748642367329168
0.0030000000000001137	0.01953174627965782	0.2502760675283424
0.0040000000000000036	0.026041854487860044	0.25306571138339246
0.0050000000000001155	0.03255196269606371	0.25585535523844316
0.006000000000000005	0.03906207090426593	0.2586449990934932
0.007000000000000117	0.04557217911246961	0.2614346429485439
0.008000000000000007	0.05208228732067183	0.26422428680359406
0.009000000000000119	0.0585923955288755	0.2670139306586447
0.010000000000000009	0.06510250373707772	0.2698035745136947
0.01100000000000012	0.07161261194528139	0.27259321836874545
0.01200000000000001	0.07812272015348361	0.2753828622237955
0.013000000000000123	0.08463282836168728	0.2781725060788462
0.014000000000000012	0.0911429365698895	0.28096214993389634
0.015000000000000124	0.09765304477809315	0.283751793788947
0.016000000000000014	0.10331037942433549	0.2861764357484965
0.017000000000000126	0.10754642480064591	0.2888018044512686
0.018000000000000016	0.11178247017695539	0.2914271731540399
0.019000000000000128	0.1160185155532658	0.29405254185681196
0.020000000000000018	0.12025456092957526	0.29667791055958337
0.02100000000000013	0.12449060630588568	0.29930327926235534
0.02200000000000002	0.12872665168219516	0.3019286479651267
0.02300000000000013	0.13296269705850555	0.3045540166678987
0.02400000000000002	0.13719874243481506	0.30717938537067013
0.02499999999999991	0.1414347878111245	0.30980475407344155
0.026000000000000023	0.1456708331874349	0.3124301227762135
0.026999999999999913	0.1499068785637444	0.31505549147898493
0.028000000000000025	0.1541429239400548	0.3176808601817569
0.028999999999999915	0.15837896931636428	0.3203062288845283
0.030000000000000027	0.1626150146926747	0.32293159758730033
0.030999999999999917	0.16685106006898417	0.3255569662900717
0.03200000000000003	0.17033152558962994	0.3298542930187984
0.03299999999999992	0.17356013115838662	0.3322400690804463
0.03400000000000003	0.17678873672714407	0.33462584514209487
0.03499999999999992	0.1800173422959008	0.3370116212037429
0.03600000000000003	0.18324594786465825	0.33939739726539137
0.03699999999999992	0.18647455343341493	0.3417831733270394
0.038000000000000034	0.18970315900217238	0.344168949388688
0.038999999999999924	0.1929317645709291	0.346554725450336
0.040000000000000036	0.1961603701396865	0.3489405015119846
0.040999999999999925	0.19938897570844327	0.35132627757363255
0.04200000000000004	0.2026175812772007	0.3537120536352811
0.04299999999999993	0.2058461868459574	0.3560978296969291
0.04400000000000004	0.20907479241471483	0.35848360575857763
0.04499999999999993	0.21230339798347153	0.36086938182022565
0.04600000000000004	0.215532003552229	0.3632551578818742
0.04699999999999993	0.2187606091209857	0.36564093394352215
0.04800000000000004	0.22198921468974317	0.36802671000517073
0.04899999999999993	0.22521782025849985	0.3704124860668187
0.050000000000000044	0.22844642582725727	0.3727982621284673
0.050999999999999934	0.23167503139601403	0.3751840381901153
0.052000000000000046	0.23490363696477143	0.37756981425176384
0.052999999999999936	0.2381322425335282	0.37995559031341186
0.05400000000000005	0.24136084810228559	0.38234136637506044
0.05499999999999994	0.24458945367104235	0.38472714243670836
0.05600000000000005	0.24781805923979974	0.38711291849835694
0.05699999999999994	0.2510466648085565	0.38949869456000497
0.05800000000000005	0.2542752703773139	0.3918844706216535
0.05899999999999994	0.25750387594607066	0.3942702466833015
0.06000000000000005	0.2607324815148281	0.39665602274495004
0.06099999999999994	0.2639610870835848	0.39904179880659807
0.062000000000000055	0.2671896926523422	0.4014275748682466
0.06299999999999994	0.270085135268136	0.4074868620073696
0.06400000000000006	0.2726474149309673	0.40962527658962666
0.06499999999999995	0.275209694593798	0.41176369117188305
0.06600000000000006	0.27777197425662925	0.41390210575414016
0.06699999999999995	0.28033425391946	0.41604052033639677
0.06800000000000006	0.2828965335822913	0.4181789349186536
0.06899999999999995	0.285458813245122	0.4203173495009102
0.07000000000000006	0.2880210929079533	0.4224557640831672
0.07099999999999995	0.29058337257078404	0.4245941786654237
0.07200000000000006	0.29314565223361533	0.42673259324768076
0.07299999999999995	0.29570793189644606	0.42887100782993726
0.07400000000000007	0.29827021155927735	0.43100942241219425
0.07499999999999996	0.3008324912221081	0.43314783699445086
0.07600000000000007	0.3033947708849394	0.4352862515767078
0.07699999999999996	0.30595705054777006	0.4374246661589643
0.07800000000000007	0.3085193302106014	0.4395630807412214
0.07899999999999996	0.3110816098734321	0.4417014953234779
0.08000000000000007	0.31364388953626343	0.44383990990573485
0.08099999999999996	0.3162061691990941	0.44597832448799135
0.08200000000000007	0.31876844886192546	0.4481167390702484
0.08299999999999996	0.32133072852475614	0.4502551536525049
0.08400000000000007	0.32389300818758743	0.4523935682347619
0.08499999999999996	0.32645528785041816	0.4545319828170184
0.08600000000000008	0.32901756751324945	0.4566703973992755
0.08699999999999997	0.33157984717608013	0.458808811981532
0.08800000000000008	0.3341421268389114	0.46094722656378895
0.08899999999999997	0.33670440650174216	0.46308564114604567
0.09000000000000008	0.33926668616457345	0.4652240557283026
0.09099999999999997	0.3418289658274042	0.4673624703105591
0.09200000000000008	0.3443912454902355	0.4695008848928161
0.09299999999999997	0.3469535251530662	0.47163929947507266
0.09400000000000008	0.3495158048158975	0.47377771405732966
0.09499999999999997	0.35207808447872824	0.4759161286395861
0.09600000000000009	0.3546403641415595	0.47805454322184315
0.09699999999999998	0.3572026438043902	0.48019295780409965
0.09800000000000009	0.35976492346722155	0.4823313723863567
0.09899999999999998	0.36232720313005223	0.4844697869686132
0.10000000000000009	0.3648894827928836	0.48660820155087015
0.10099999999999998	0.3674517624557143	0.48874661613312675
0.10200000000000009	0.3700140421185456	0.4908850307153837
0.10299999999999998	0.37257632178137634	0.4930234452976403
0.10400000000000009	0.3751386014442075	0.49516185987989725
0.10499999999999998	0.37770088110703837	0.4973002744621538
0.1060000000000001	0.38026316076986955	0.4994386890444109
0.10699999999999998	0.38282544043270034	0.5015771036266674
0.1080000000000001	0.38538772009553157	0.5037155182089245
0.10899999999999999	0.38794999975836236	0.5058539327911808
0.1100000000000001	0.3905122794211936	0.5079923473734379
0.11099999999999999	0.3930745590840244	0.5101307619556944
0.1120000000000001	0.3956368387468556	0.5122691765379515
0.11299999999999999	0.39819911840968636	0.514407591120208
0.1140000000000001	0.40076139807251765	0.516546005702465
0.11499999999999999	0.4033236777353484	0.5186844202847215
0.1160000000000001	0.4058859573981797	0.5208228348669786
0.11699999999999999	0.4084482370610104	0.522961249449235
0.1180000000000001	0.4110105167238417	0.525099664031492
0.119	0.41357279638667244	0.5272380786137485
0.1200000000000001	0.4161350760495037	0.5293764931960055
0.121	0.41869735571233446	0.5315149077782622
0.12200000000000011	0.42125963537516575	0.5336533223605191
0.123	0.4238219150379965	0.5357917369427756
0.12400000000000011	0.4263841947008277	0.5379301515250325
0.125	0.4289464743636585	0.5179301674160715
0.1260000000000001	0.4310600695638344	0.5483422913174741
0.127	0.4331736647640098	0.5502571135568409
0.1280000000000001	0.43528725996418566	0.552171935796208
0.129	0.43740085516436106	0.554086758035575
0.13000000000000012	0.43951445036453696	0.5560015802749422
0.131	0.44162804556471236	0.5579164025143089
0.13200000000000012	0.4437416407648882	0.559831224753676
0.133	0.44585523596506366	0.5617460469930428
0.13400000000000012	0.4479688311652395	0.5636608692324101
0.135	0.4500824263654149	0.5655756914717769
0.13600000000000012	0.4521960215655908	0.567490513711144
0.137	0.4543096167657662	0.569405335950511
0.13800000000000012	0.45642321196594204	0.5713201581898781
0.139	0.45853680716611744	0.5732349804292448
0.14000000000000012	0.46065040236629334	0.575149802668612
0.14100000000000001	0.46276399756646874	0.5770646249079787
0.14200000000000013	0.4648775927666446	0.5789794471473462
0.14300000000000002	0.46699118796682004	0.5808942693867128
0.14400000000000013	0.4691047831669959	0.58280909162608
0.14500000000000002	0.4712183783671713	0.584723913865447
0.14600000000000013	0.47333197356734713	0.5866387361048141
0.14700000000000002	0.4754455687675226	0.5885535583441808
0.14800000000000013	0.4775591639676985	0.590468380583548
0.14900000000000002	0.4796727591678739	0.5923832028229148
0.15000000000000013	0.48178635436804973	0.594298025062282
0.15100000000000002	0.48389994956822513	0.5962128473016488
0.15200000000000014	0.4860135447684011	0.5981276695410159
0.15300000000000002	0.4881271399685764	0.6000424917803828
0.15399999999999991	0.4902407351687518	0.6019573140197496
0.15500000000000003	0.49235433036892773	0.6038721362591168
0.15599999999999992	0.49446792556910313	0.6057869584984836
0.15700000000000003	0.496581520769279	0.6077017807378509
0.15799999999999992	0.4986951159694544	0.6096166029772176
0.15900000000000003	0.5008087111696303	0.6115314252165849
0.15999999999999992	0.5029223063698056	0.6134462474559517
0.16100000000000003	0.5050359015699816	0.6153610696953189
0.16199999999999992	0.5071494967701569	0.6172758919346856
0.16300000000000003	0.5092630919703328	0.6191907141740528
0.16399999999999992	0.5113766871705082	0.6211055364134196
0.16500000000000004	0.5134902823706842	0.6230203586527868
0.16599999999999993	0.5156038775708596	0.6249351808921535
0.16700000000000004	0.5177174727710354	0.6268500031315208
0.16799999999999993	0.5198310679712108	0.6287648253708875
0.16900000000000004	0.5219446631713867	0.6306796476102547
0.16999999999999993	0.5240582583715621	0.6325944698496215
0.17100000000000004	0.5261718535717379	0.6345092920889888
0.17199999999999993	0.5282854487719133	0.6364241143283556
0.17300000000000004	0.5303990439720891	0.6383389365677228
0.17399999999999993	0.5325126391722645	0.6402537588070896
0.17500000000000004	0.5346262343724405	0.6421685810464568
0.17599999999999993	0.5367398295726159	0.6440834032858236
0.17700000000000005	0.5388534247727917	0.6459982255251908
0.17799999999999994	0.5409670199729671	0.6479130477645576
0.17900000000000005	0.5430806151731431	0.6498278700039247
0.17999999999999994	0.5451942103733185	0.6517426922432916
0.18100000000000005	0.5473078055734943	0.6536575144826587
0.18199999999999994	0.5494214007736697	0.6555723367220256
0.18300000000000005	0.5515349959738456	0.6574871589613928
0.18399999999999994	0.553648591174021	0.6594019812007595
0.18500000000000005	0.5557621863741968	0.6613168034401267
0.18599999999999994	0.5578757815743722	0.6632316256794936
0.18700000000000006	0.5599893767745481	0.6651464479188607
0.18799999999999994	0.5621029719747235	0.6670612701582275
0.18900000000000006	0.5642165671748993	0.6689760923975947
0.18999999999999995	0.5663301623750747	0.6708909146369615
0.19100000000000006	0.5684437575752507	0.6728057368763287
0.19199999999999995	0.5705573527754261	0.6747205591156954
0.19300000000000006	0.5726709479756019	0.6766353813550627
0.19399999999999995	0.5747845431757773	0.6785502035944294
0.19500000000000006	0.5768981383759533	0.6804650258337966
0.19599999999999995	0.5790117335761287	0.6823798480731634
0.19700000000000006	0.5811253287763045	0.6842946703125307
0.19799999999999995	0.5832389239764799	0.6862094925518974
0.19900000000000007	0.5853525191766559	0.6881243147912647
0.19999999999999996	0.5874661143768312	0.6900391370306314
0.20100000000000007	0.5895797095770071	0.6919539592699986
0.20199999999999996	0.5916933047771825	0.6938687815093655
0.20300000000000007	0.5938068999773585	0.6957836037487326
0.20399999999999996	0.5959204951775336	0.6976984259880994
0.20500000000000007	0.5980340903777096	0.6996132482274666
0.20599999999999996	0.6001476855778851	0.7015280704668335
0.20700000000000007	0.602261280778061	0.7034428927062006
0.20799999999999996	0.6043748759782364	0.7053577149455674
0.20900000000000007	0.6064884711784122	0.7072725371849348
0.20999999999999996	0.6086020663785877	0.7091873594243014
0.21100000000000008	0.6107156615787636	0.7111021816636687
0.21199999999999997	0.6128292567789388	0.7130170039030355
0.21300000000000008	0.6149428519791147	0.7149318261424027
0.21399999999999997	0.6170564471792902	0.7168466483817695
0.21500000000000008	0.619170042379466	0.7187614706211367
0.21599999999999997	0.6212836375796414	0.7206762928605035
0.21700000000000008	0.6233972327798173	0.7225911150998707
0.21799999999999997	0.6255108279799928	0.7245059373392375
0.21900000000000008	0.6276244231801686	0.7264207595786046
0.21999999999999997	0.629738018380344	0.7283355818179715
0.22100000000000009	0.6318516135805198	0.7302504040573388
0.22199999999999998	0.6339652087806954	0.7321652262967053
0.2230000000000001	0.6360788039808711	0.7340800485360726
0.22399999999999998	0.6381923991810465	0.7359948707754395
0.2250000000000001	0.6403059943812224	0.7379096930148067
0.22599999999999998	0.6424195895813979	0.7398245152541734
0.2270000000000001	0.6445331847815737	0.7417393374935406
0.22799999999999998	0.6466467799817491	0.7436541597329074
0.2290000000000001	0.6487603751819249	0.7455689819722746
0.22999999999999998	0.6508739703821005	0.7474838042116414
0.2310000000000001	0.6529875655822762	0.7493986264510086
0.23199999999999998	0.6551011607824516	0.7513134486903754
0.2330000000000001	0.6572147559826275	0.7532282709297426
0.23399999999999999	0.659328351182803	0.7551430931691094
0.2350000000000001	0.6614419463829788	0.7570579154084767
0.236	0.6635555415831542	0.7589727376478435
0.2370000000000001	0.6656691367833301	0.7608875598872107
0.238	0.6677827319835056	0.7628023821265774
0.2390000000000001	0.6698963271836815	0.7647172043659446
0.24	0.6720099223838568	0.7666320266053114
0.2410000000000001	0.6741235175840325	0.7685468488446786
0.242	0.6762371127842082	0.7704616710840454
0.2430000000000001	0.678350707984384	0.7723764933234126
0.244	0.6804643031845593	0.7742913155627794
0.2450000000000001	0.6825778983847353	0.7762061378021466
0.246	0.6846914935849107	0.7781209600415133
0.2470000000000001	0.6868050887850866	0.7800357822808807
0.248	0.6889186839852619	0.7819506045202473
0.2490000000000001	0.6910322791854377	0.7838654267596146
0.25	0.6931458743856133	0.7479463758779249
0.2510000000000001	0.6950028157521554	0.7994610247338839
0.252	0.6968597571186971	0.8011310329300676
0.2530000000000001	0.6987166984852392	0.8028010411262516
0.254	0.7005736398517809	0.8044710493224352
0.2550000000000001	0.702430581218323	0.8061410575186193
0.256	0.7042875225848648	0.8078110657148029
0.2570000000000001	0.706144463951407	0.8094810739109869
0.258	0.7080014053179486	0.8111510821071706
0.2590000000000001	0.7098583466844908	0.8128210903033546
0.26	0.7117152880510325	0.8144910984995383
0.2610000000000001	0.7135722294175746	0.8161611066957223
0.262	0.7154291707841164	0.8178311148919061
0.2630000000000001	0.7172861121506585	0.8195011230880901
0.264	0.7191430535172002	0.8211711312842737
0.2650000000000001	0.7209999948837422	0.8228411394804577
0.266	0.7228569362502841	0.8245111476766415
0.2670000000000001	0.724713877616826	0.8261811558728254
0.268	0.726570818983368	0.8278511640690092
0.26900000000000013	0.72842776034991	0.8295211722651932
0.27	0.7302847017164518	0.8311911804613769
0.27100000000000013	0.7321416430829939	0.8328611886575609
0.272	0.7339985844495356	0.8345311968537444
0.27300000000000013	0.7358555258160777	0.8362012050499286
0.274	0.7377124671826194	0.8378712132461121
0.27500000000000013	0.7395694085491615	0.8395412214422961
0.276	0.7414263499157032	0.8412112296384798
0.27700000000000014	0.7432832912822454	0.8428812378346638
0.278	0.7451402326487873	0.8445512460308476
0.27900000000000014	0.7469971740153294	0.8462212542270316
0.28	0.7488541153818711	0.8478912624232153
0.2809999999999999	0.7507110567484128	0.8495612706193989
0.28200000000000003	0.7525679981149549	0.8512312788155829
0.2829999999999999	0.7544249394814966	0.8529012870117666
0.28400000000000003	0.7562818808480387	0.8545712952079506
0.2849999999999999	0.7581388222145804	0.8562413034041343
0.28600000000000003	0.7599957635811225	0.8579113116003183
0.2869999999999999	0.7618527049476643	0.859581319796502
0.28800000000000003	0.7637096463142063	0.8612513279926861
0.2889999999999999	0.7655665876807481	0.8629213361888697
0.29000000000000004	0.7674235290472903	0.8645913443850537
0.2909999999999999	0.769280470413832	0.8662613525812374
0.29200000000000004	0.7711374117803742	0.8679313607774212
0.2929999999999999	0.7729943531469159	0.8696013689736051
0.29400000000000004	0.7748512945134579	0.8712713771697891
0.29499999999999993	0.7767082358799997	0.8729413853659725
0.29600000000000004	0.7785651772465418	0.8746113935621566
0.29699999999999993	0.7804221186130835	0.8762814017583405
0.29800000000000004	0.7822790599796257	0.8779514099545246
0.29899999999999993	0.7841360013461675	0.8796214181507079
0.30000000000000004	0.7859929427127095	0.8812914263468921
0.30099999999999993	0.7878498840792513	0.8829614345430759
0.30200000000000005	0.7897068254457934	0.8846314427392596
0.30299999999999994	0.7915637668123351	0.8863014509354433
0.30400000000000005	0.7934207081788772	0.8879714591316273
0.30499999999999994	0.795277649545419	0.889641467327811
0.30600000000000005	0.7971345909119611	0.891311475523995
0.30699999999999994	0.7989915322785028	0.8929814837201788
0.30800000000000005	0.800848473645045	0.8946514919163628
0.30899999999999994	0.8027054150115867	0.8963215001125464
0.31000000000000005	0.8045623563781289	0.8979915083087304
0.31099999999999994	0.8064192977446706	0.8996615165049141
0.31200000000000006	0.8082762391112126	0.9013315247010981
0.31299999999999994	0.8101331804777544	0.903001532897282
0.31400000000000006	0.8119901218442964	0.904671541093466
0.31499999999999995	0.8138470632108381	0.9063415492896496
0.31600000000000006	0.8157040045773803	0.9080115574858336
0.31699999999999995	0.817560945943922	0.9096815656820173
0.31800000000000006	0.8194178873104643	0.9113515738782013
0.31899999999999995	0.821274828677006	0.913021582074385
0.32000000000000006	0.8231317700435481	0.914691590270569
0.32099999999999995	0.8249887114100898	0.9163615984667527
0.32200000000000006	0.8268456527766319	0.9180316066629368
0.32299999999999995	0.8287025941431736	0.9197016148591204
0.32400000000000007	0.8305595355097157	0.9213716230553044
0.32499999999999996	0.8324164768762574	0.9230416312514881
0.32600000000000007	0.8342734182427997	0.9247116394476721
0.32699999999999996	0.8361303596093413	0.9263816476438558
0.32800000000000007	0.8379873009758835	0.9280516558400398
0.32899999999999996	0.8398442423424253	0.9297216640362234
0.33000000000000007	0.8417011837089674	0.9313916722324075
0.33099999999999996	0.8435581250755091	0.9330616804285912
0.3320000000000001	0.8454150664420512	0.9347316886247752
0.33299999999999996	0.8472720078085929	0.9364016968209588
0.3340000000000001	0.849128949175135	0.9380717050171429
0.33499999999999996	0.8509858905416767	0.9397417132133266
0.3360000000000001	0.8528428319082189	0.9414117214095106
0.33699999999999997	0.8546997732747607	0.9430817296056941
0.3380000000000001	0.8565567146413027	0.9447517378018783
0.33899999999999997	0.8584136560078445	0.946421745998062
0.3400000000000001	0.8602705973743866	0.948091754194246
0.34099999999999997	0.8621275387409284	0.9497617623904296
0.3420000000000001	0.8639844801074704	0.9514317705866137
0.34299999999999997	0.8658414214740122	0.9531017787827973
0.3440000000000001	0.8676983628405543	0.9547717869789814
0.345	0.869555304207096	0.9564417951751649
0.3460000000000001	0.8714122455736382	0.9581118033713489
0.347	0.8732691869401799	0.9597818115675327
0.3480000000000001	0.875126128306722	0.9614518197637167
0.349	0.8769830696732637	0.9631218279599003
0.3500000000000001	0.8788400110398058	0.9647918361560843
0.351	0.8806969524063476	0.966461844352268
0.3520000000000001	0.8825538937728897	0.9681318525484521
0.353	0.8844108351394314	0.9698018607446357
0.3540000000000001	0.8862677765059737	0.9714718689408197
0.355	0.8881247178725153	0.9731418771370035
0.3560000000000001	0.8899816592390575	0.9748118853331875
0.357	0.8918386006055992	0.9764818935293711
0.3580000000000001	0.8936955419721413	0.9781519017255551
0.359	0.895552483338683	0.9798219099217388
0.3600000000000001	0.8974094247052252	0.9814919181179228
0.361	0.8992663660717669	0.9831619263141065
0.3620000000000001	0.9011233074383089	0.9848319345102905
0.363	0.9029802488048507	0.9865019427064742
0.3640000000000001	0.9048371901713927	0.9881719509026582
0.365	0.9066941315379347	0.9898419590988419
0.3660000000000001	0.9085510729044768	0.9915119672950259
0.367	0.9104080142710185	0.9931819754912096
0.3680000000000001	0.9122649556375605	0.9948519836873936
0.369	0.9141218970041023	0.9965219918835773
0.3700000000000001	0.9159788383706444	0.9981920000797613
0.371	0.9178357797371861	0.999862008275945
0.3720000000000001	0.9196927211037282	1.001532016472129
0.373	0.92154966247027	1.0032020246683127
0.3740000000000001	0.9234066038368122	1.0048720328644967
0.375	0.9252635452033539	1.0065420410606805
0.3760000000000001	0.9271204865698959	1.0082120492568645
0.377	0.9289774279364377	1.009882057453048
0.3780000000000001	0.9308343693029799	1.011552065649232
0.379	0.9326913106695216	1.0132220738454156
0.3800000000000001	0.9345482520360637	1.0148920820415999
0.381	0.9364051934026054	1.0165620902377834
0.3820000000000001	0.9382621347691475	1.0182320984339674
0.383	0.9401190761356892	1.019902106630151
0.3840000000000001	0.9419760175022314	1.021572114826335
0.385	0.943832958868773	1.0232421230225188
0.3860000000000001	0.9456899002353153	1.0249121312187028
0.387	0.947546841601857	1.0265821394148864
0.3880000000000001	0.9494037829683991	1.0282521476110706
0.389	0.9512607243349408	1.0299221558072542
0.3900000000000001	0.953117665701483	1.0315921640034382
0.391	0.9549746070680247	1.0332621721996218
0.3920000000000001	0.9568315484345669	1.0349321803958058
0.393	0.9586884898011085	1.0366021885919896
0.39400000000000013	0.9605454311676507	1.0382721967881736
0.395	0.9624023725341924	1.0399422049843572
0.39600000000000013	0.9642593139007345	1.0416122131805412
0.397	0.9661162552672762	1.043282221376725
0.39800000000000013	0.9679731966338184	1.044952229572909
0.399	0.9698301380003601	1.0466222377690926
0.40000000000000013	0.9716870793669022	1.0482922459652766
0.401	0.9735440207334439	1.0499622541614604
0.40200000000000014	0.9754009620999862	1.0516322623576444
0.403	0.9772579034665279	1.053302270553828
0.40400000000000014	0.97911484483307	1.054972278750012
0.405	0.9809717861996117	1.0566422869461958
0.40600000000000014	0.9828287275661538	1.0583122951423798
0.40700000000000003	0.9846856689326955	1.0599823033385634
0.4079999999999999	0.9865426102992373	1.0616523115347472
0.40900000000000003	0.9883995516657793	1.0633223197309312
0.4099999999999999	0.9902564930323211	1.0649923279271147
0.41100000000000003	0.9921134343988632	1.0666623361232987
0.4119999999999999	0.993970375765405	1.0683323443194825
0.41300000000000003	0.995827317131947	1.0700023525156666
0.4139999999999999	0.9976842584984889	1.0716723607118501
0.41500000000000004	0.999541199865031	1.0733423689080341
0.4159999999999999	1.0013981412315727	1.075012377104218
0.41700000000000004	1.0032550825981148	1.076682385300402
0.4179999999999999	1.0051120239646565	1.0783523934965857
0.41900000000000004	1.0069689653311986	1.0800224016927695
0.41999999999999993	1.0088259066977403	1.0816924098889533
0.42100000000000004	1.0106828480642824	1.0833624180851373
0.42199999999999993	1.0125397894308241	1.085032426281321
0.42300000000000004	1.0143967307973665	1.086702434477505
0.42399999999999993	1.0162536721639082	1.0883724426736887
0.42500000000000004	1.0181106135304503	1.0900424508698727
0.42599999999999993	1.019967554896992	1.0917124590660563
0.42700000000000005	1.021824496263534	1.0933824672622403
0.42799999999999994	1.0236814376300758	1.095052475458424
0.42900000000000005	1.025538378996618	1.0967224836546081
0.42999999999999994	1.0273953203631596	1.0983924918507917
0.43100000000000005	1.0292522617297017	1.1000625000469757
0.43199999999999994	1.0311092030962437	1.1017325082431595
0.43300000000000005	1.0329661444627856	1.1034025164393433
0.43399999999999994	1.0348230858293275	1.105072524635527
0.43500000000000005	1.0366800271958694	1.106742532831711
0.43599999999999994	1.0385369685624113	1.1084125410278949
0.43700000000000006	1.0403939099289534	1.1100825492240787
0.43799999999999994	1.042250851295495	1.1117525574202625
0.43900000000000006	1.0441077926620372	1.1134225656164465
0.43999999999999995	1.045964734028579	1.11509257381263
0.44100000000000006	1.047821675395121	1.116762582008814
0.44199999999999995	1.0496786167616627	1.1184325902049976
0.44300000000000006	1.0515355581282049	1.1201025984011816
0.44399999999999995	1.0533924994947468	1.1217726065973654
0.44500000000000006	1.0552494408612887	1.1234426147935495
0.44599999999999995	1.0571063822278306	1.1251126229897332
0.44700000000000006	1.0589633235943725	1.1267826311859173
0.44799999999999995	1.0608202649609142	1.1284526393821008
0.44900000000000007	1.0626772063274565	1.130122647578285
0.44999999999999996	1.0645341476939982	1.1317926557744684
0.45100000000000007	1.0663910890605404	1.1334626639706524
0.45199999999999996	1.0682480304270823	1.1351326721668364
0.45300000000000007	1.0701049717936244	1.1368026803630205
0.45399999999999996	1.0719619131601659	1.138472688559204
0.45500000000000007	1.073818854526708	1.140142696755388
0.45599999999999996	1.07567579589325	1.1418127049515718
0.4570000000000001	1.077532737259792	1.1434827131477558
0.45799999999999996	1.0793896786263337	1.1451527213439392
0.4590000000000001	1.0812466199928759	1.1468227295401237
0.45999999999999996	1.0831035613594175	1.1484927377363072
0.4610000000000001	1.0849605027259597	1.1501627459324912
0.46199999999999997	1.0868174440925014	1.1518327541286748
0.4630000000000001	1.0886743854590435	1.1535027623248588
0.46399999999999997	1.0905313268255852	1.1551727705210426
0.4650000000000001	1.0923882681921275	1.1568427787172266
0.46599999999999997	1.094245209558669	1.1585127869134104
0.4670000000000001	1.0961021509252113	1.1601827951095944
0.46799999999999997	1.097959092291753	1.161852803305778
0.4690000000000001	1.0998160336582952	1.163522811501962
0.47	1.1016729750248369	1.1651928196981456
0.4710000000000001	1.1035299163913788	1.1668628278943296
0.472	1.1053868577579207	1.1685328360905134
0.4730000000000001	1.1072437991244628	1.1702028442866974
0.474	1.1091007404910045	1.1718728524828812
0.4750000000000001	1.1109576818575466	1.1735428606790652
0.476	1.1128146232240885	1.1752128688752488
0.4770000000000001	1.1146715645906307	1.1768828770714328
0.478	1.1165285059571721	1.1785528852676164
0.4790000000000001	1.1183854473237143	1.1802228934638004
0.48	1.1202423886902562	1.181892901659984
0.4810000000000001	1.122099330056798	1.183562909856168
0.482	1.1239562714233398	1.185232918052352
0.4830000000000001	1.1258132127898821	1.1869029262485358
0.484	1.1276701541564238	1.1885729344447196
0.4850000000000001	1.129527095522966	1.1902429426409036
0.486	1.1313840368895076	1.1919129508370871
0.4870000000000001	1.1332409782560497	1.1935829590332712
0.488	1.1350979196225914	1.195252967229455
0.4890000000000001	1.1369548609891336	1.196922975425639
0.49	1.1388118023556753	1.1985929836218228
0.4910000000000001	1.1406687437222174	1.2002629918180068
0.492	1.1425256850887593	1.2019330000141903
0.4930000000000001	1.1443826264553014	1.2036030082103744
0.494	1.146239567821843	1.205273016406558
0.4950000000000001	1.1480965091883852	1.206943024602742
0.496	1.149953450554927	1.2086130327989255
0.4970000000000001	1.151810391921469	1.2102830409951097
0.498	1.1536673332880107	1.2119530491912933
0.4990000000000001	1.1555242746545527	1.2136230573874773
0.5	1.1573812160210946	1.2152930655836611
0.5010000000000001	1.1590913476291655	1.2222636072290343
0.502	1.160801479237236	1.223821178966668
0.5030000000000001	1.1625116108453073	1.2253787507043021
0.504	1.1642217424533778	1.2269363224419358
0.5050000000000001	1.1659318740614486	1.2284938941795698
0.506	1.1676420056695194	1.2300514659172035
0.5070000000000001	1.1693521372775904	1.2316090376548374
0.508	1.1710622688856611	1.2331666093924711
0.5090000000000001	1.1727724004937319	1.2347241811301053
0.51	1.1744825321018024	1.2362817528677388
0.5110000000000001	1.1761926637098736	1.237839324605373
0.512	1.1779027953179442	1.2393968963430066
0.5130000000000001	1.179612926926015	1.2409544680806406
0.514	1.1813230585340857	1.2425120398182743
0.5150000000000001	1.1830331901421567	1.2440696115559082
0.516	1.1847433217502275	1.245627183293542
0.5170000000000001	1.1864534533582984	1.247184755031176
0.518	1.1881635849663688	1.2487423267688096
0.5190000000000001	1.1898737165744402	1.2502998985064437
0.52	1.1915838481825105	1.2518574702440775
0.5210000000000001	1.1932939797905815	1.2534150419817114
0.522	1.195004111398652	1.254972613719345
0.5230000000000001	1.1967142430067232	1.2565301854569793
0.524	1.198424374614794	1.2580877571946127
0.5250000000000001	1.200134506222865	1.259645328932247
0.526	1.201844637830935	1.2612029006698806
0.5270000000000001	1.2035547694390065	1.2627604724075145
0.528	1.205264901047077	1.2643180441451483
0.5290000000000001	1.2069750326551478	1.2658756158827822
0.53	1.2086851642632186	1.267433187620416
0.5310000000000001	1.2103952958712896	1.26899075935805
0.532	1.2121054274793603	1.2705483310956835
0.5330000000000001	1.2138155590874313	1.2721059028333177
0.534	1.2155256906955016	1.2736634745709514
0.5350000000000001	1.2172358223035729	1.2752210463085853
0.536	1.2189459539116432	1.276778618046219
0.5369999999999999	1.220656085519714	1.2783361897838528
0.538	1.222366217127785	1.2798937615214867
0.5389999999999999	1.2240763487358555	1.2814513332591204
0.54	1.2257864803439267	1.2830089049967546
0.5409999999999999	1.2274966119519972	1.2845664767343883
0.542	1.2292067435600682	1.2861240484720222
0.5429999999999999	1.2309168751681387	1.2876816202096557
0.544	1.2326270067762097	1.2892391919472899
0.5449999999999999	1.2343371383842803	1.2907967636849236
0.546	1.2360472699923513	1.2923543354225577
0.5469999999999999	1.2377574016004218	1.2939119071601912
0.548	1.239467533208493	1.2954694788978252
0.5489999999999999	1.2411776648165636	1.2970270506354589
0.55	1.2428877964246343	1.298584622373093
0.5509999999999999	1.244597928032705	1.3001421941107267
0.552	1.2463080596407758	1.3016997658483607
0.5529999999999999	1.2480181912488466	1.3032573375859944
0.554	1.2497283228569178	1.3048149093236283
0.5549999999999999	1.2514384544649881	1.306372481061262
0.556	1.2531485860730593	1.307930052798896
0.5569999999999999	1.25485871768113	1.3094876245365294
0.558	1.2565688492892009	1.3110451962741638
0.5589999999999999	1.2582789808972716	1.3126027680117973
0.56	1.2599891125053424	1.3141603397494315
0.5609999999999999	1.261699244113413	1.3157179114870652
0.562	1.2634093757214842	1.317275483224699
0.563	1.2651195073295547	1.318833054962333
0.5640000000000001	1.2668296389376257	1.3203906266999668
0.565	1.2685397705456964	1.3219481984376005
0.5660000000000001	1.2702499021537672	1.3235057701752346
0.567	1.271960033761838	1.3250633419128683
0.5680000000000001	1.273670165369909	1.3266209136505025
0.569	1.2753802969779793	1.3281784853881362
0.5700000000000001	1.2770904285860505	1.32973605712577
0.571	1.278800560194121	1.3312936288634039
0.5720000000000001	1.280510691802192	1.3328512006010378
0.573	1.2822208234102628	1.3344087723386715
0.5740000000000001	1.2839309550183335	1.3359663440763057
0.575	1.2856410866264043	1.337523915813939
0.5760000000000001	1.2873512182344753	1.3390814875515733
0.577	1.2890613498425458	1.340639059289207
0.5780000000000001	1.2907714814506168	1.342196631026841
0.579	1.2924816130586874	1.3437542027644747
0.5800000000000001	1.2941917446667586	1.3453117745021084
0.581	1.2959018762748291	1.346869346239742
0.5820000000000001	1.2976120078829	1.3484269179773765
0.583	1.2993221394909706	1.34998448971501
0.5840000000000001	1.3010322710990416	1.3515420614526439
0.585	1.3027424027071124	1.3530996331902776
0.5860000000000001	1.3044525343151832	1.3546572049279115
0.587	1.306162665923254	1.3562147766655452
0.5880000000000001	1.307872797531325	1.3577723484031794
0.589	1.3095829291393954	1.359329920140813
0.5900000000000001	1.3112930607474664	1.3608874918784468
0.591	1.313003192355537	1.3624450636160808
0.5920000000000001	1.3147133239636082	1.3640026353537147
0.593	1.3164234555716787	1.3655602070913484
0.5940000000000001	1.3181335871797497	1.3671177788289823
0.595	1.3198437187878203	1.368675350566616
0.5960000000000001	1.3215538503958912	1.37023292230425
0.597	1.323263982003962	1.3717904940418837
0.5980000000000001	1.3249741136120328	1.3733480657795178
0.599	1.3266842452201035	1.3749056375171516
0.6000000000000001	1.3283943768281743	1.3764632092547855
0.601	1.330104508436245	1.3780207809924192
0.6020000000000001	1.331814640044316	1.3795783527300531
0.603	1.3335247716523866	1.3811359244676868
0.6040000000000001	1.3352349032604576	1.3826934962053208
0.605	1.3369450348685281	1.3842510679429545
0.6060000000000001	1.3386551664765993	1.3858086396805886
0.607	1.3403652980846696	1.3873662114182221
0.6080000000000001	1.3420754296927409	1.3889237831558563
0.609	1.3437855613008114	1.39048135489349
0.6100000000000001	1.3454956929088824	1.392038926631124
0.611	1.3472058245169531	1.3935964983687577
0.6120000000000001	1.348915956125024	1.3951540701063916
0.613	1.3506260877330947	1.3967116418440253
0.6140000000000001	1.3523362193411657	1.3982692135816595
0.615	1.3540463509492362	1.3998267853192932
0.6160000000000001	1.3557564825573072	1.401384357056927
0.617	1.3574666141653777	1.4029419287945608
0.6180000000000001	1.359176745773449	1.4044995005321947
0.619	1.3608868773815195	1.4060570722698285
0.6200000000000001	1.3625970089895905	1.4076146440074626
0.621	1.364307140597661	1.409172215745096
0.6220000000000001	1.366017272205732	1.4107297874827303
0.623	1.3677274038138028	1.412287359220364
0.6240000000000001	1.3694375354218735	1.413844930957998
0.625	1.3711476670299443	1.4154025026956316
0.6260000000000001	1.372857798638015	1.4169600744332655
0.627	1.3745679302460858	1.4185176461708993
0.6280000000000001	1.3762780618541566	1.4200752179085336
0.629	1.3779881934622273	1.4216327896461673
0.6300000000000001	1.3796983250702985	1.423190361383801
0.631	1.3814084566783689	1.4247479331214348
0.6320000000000001	1.38311858828644	1.426305504859069
0.633	1.3848287198945104	1.4278630765967026
0.6340000000000001	1.3865388515025816	1.4294206483343366
0.635	1.3882489831106521	1.43097822007197
0.6360000000000001	1.3899591147187231	1.4325357918096044
0.637	1.391669246326794	1.4340933635472382
0.6380000000000001	1.3933793779348647	1.4356509352848719
0.639	1.3950895095429354	1.4372085070225056
0.6400000000000001	1.3967996411510062	1.4387660787601397
0.641	1.398509772759077	1.4403236504977734
0.6420000000000001	1.400219904367148	1.4418812222354074
0.643	1.4019300359752185	1.443438793973041
0.6440000000000001	1.4036401675832895	1.4449963657106752
0.645	1.40535029919136	1.446553937448309
0.6460000000000001	1.4070604307994312	1.448111509185943
0.647	1.4087705624075018	1.4496690809235764
0.6480000000000001	1.4104806940155727	1.4512266526612103
0.649	1.4121908256236433	1.4527842243988442
0.6500000000000001	1.4139009572317143	1.4543417961364782
0.651	1.415611088839785	1.455899367874112
0.6520000000000001	1.4173212204478558	1.4574569396117458
0.653	1.4190313520559266	1.4590145113493795
0.6540000000000001	1.4207414836639976	1.4605720830870137
0.655	1.422451615272068	1.4621296548246474
0.6560000000000001	1.424161746880139	1.4636872265622811
0.657	1.4258718784882096	1.465244798299915
0.6580000000000001	1.4275820100962806	1.466802370037549
0.659	1.4292921417043514	1.4683599417751827
0.6600000000000001	1.4310022733124221	1.4699175135128164
0.661	1.432712404920493	1.4714750852504503
0.6620000000000001	1.4344225365285639	1.4730326569880845
0.663	1.4361326681366344	1.474590228725718
0.6640000000000001	1.4378427997447056	1.476147800463352
0.665	1.439552931352776	1.4777053722009859
0.6659999999999999	1.4412630629608467	1.4792629439386196
0.667	1.4429731945689177	1.4808205156762535
0.6679999999999999	1.4446833261769882	1.4823780874138872
0.669	1.4463934577850592	1.4839356591515211
0.6699999999999999	1.44810358939313	1.4854932308891549
0.671	1.4498137210012008	1.487050802626789
0.6719999999999999	1.4515238526092715	1.4886083743644227
0.673	1.4532339842173425	1.4901659461020567
0.6739999999999999	1.454944115825413	1.4917235178396906
0.675	1.4566542474334843	1.4932810895773243
0.6759999999999999	1.4583643790415546	1.494838661314958
0.677	1.4600745106496258	1.4963962330525922
0.6779999999999999	1.461784642257696	1.4979538047902254
0.679	1.4634947738657673	1.49951137652786
0.6799999999999999	1.465204905473838	1.5010689482654933
0.681	1.4669150370819088	1.5026265200031275
0.6819999999999999	1.4686251686899796	1.5041840917407614
0.683	1.4703353002980506	1.5057416634783949
0.6839999999999999	1.4720454319061211	1.5072992352160288
0.685	1.4737555635141921	1.5088568069536628
0.6859999999999999	1.4754656951222627	1.5104143786912965
0.687	1.4771758267303337	1.5119719504289308
0.688	1.4788859583384044	1.5135295221665643
0.6890000000000001	1.4805960899464754	1.5150870939041983
0.69	1.482306221554546	1.5166446656418322
0.6910000000000001	1.484016353162617	1.5182022373794657
0.692	1.4857264847706875	1.5197598091170996
0.6930000000000001	1.4874366163787585	1.5213173808547338
0.694	1.4891467479868292	1.522874952592367
0.6950000000000001	1.4908568795949	1.5244325243300016
0.696	1.4925670112029708	1.525990096067635
0.6970000000000001	1.4942771428110415	1.527547667805269
0.698	1.4959872744191123	1.529105239542903
0.6990000000000001	1.4976974060271833	1.5306628112805365
0.7	1.4994075376352538	1.5322203830181704
0.7010000000000001	1.5011176692433248	1.5337779547558044
0.702	1.5028278008513953	1.535335526493438
0.7030000000000001	1.5045379324594663	1.5368930982310725
0.704	1.506248064067537	1.538450669968706
0.7050000000000001	1.507958195675608	1.5400082417063399
0.706	1.5096683272836786	1.5415658134439738
0.7070000000000001	1.5113784588917496	1.5431233851816075
0.708	1.5130885904998201	1.5446809569192412
0.7090000000000001	1.5147987221078911	1.5462385286568754
0.71	1.516508853715962	1.5477961003945087
0.7110000000000001	1.5182189853240327	1.5493536721321433
0.712	1.5199291169321034	1.5509112438697765
0.7130000000000001	1.5216392485401742	1.5524688156074107
0.714	1.523349380148245	1.5540263873450446
0.7150000000000001	1.525059511756316	1.555583959082678
0.716	1.5267696433643865	1.557141530820312
0.7170000000000001	1.5284797749724575	1.5586991025579462
0.718	1.530189906580528	1.5602566742955797
0.7190000000000001	1.5319000381885992	1.561814246033214
0.72	1.5336101697966698	1.5633718177708475
0.7210000000000001	1.535320301404741	1.5649293895084815
0.722	1.5370304330128113	1.5664869612461154
0.7230000000000001	1.5387405646208825	1.5680445329837491
0.724	1.5404506962289528	1.5696021047213828
0.7250000000000001	1.542160827837024	1.571159676459017
0.726	1.5438709594450946	1.5727172481966505
0.7270000000000001	1.5455810910531655	1.5742748199342849
0.728	1.5472912226612363	1.5758323916719184
0.7290000000000001	1.5490013542693073	1.5773899634095523
0.73	1.5507114858773778	1.5789475351471862
0.7310000000000001	1.5524216174854488	1.58050510688482
0.732	1.5541317490935194	1.5820626786224539
0.7330000000000001	1.5558418807015904	1.5836202503600878
0.734	1.5575520123096611	1.5851778220977213
0.7350000000000001	1.5592621439177319	1.5867353938353557
0.736	1.5609722755258026	1.5882929655729892
0.7370000000000001	1.5626824071338736	1.5898505373106233
0.738	1.5643925387419442	1.591408109048257
0.7390000000000001	1.5661026703500152	1.5929656807858907
0.74	1.5678128019580857	1.5945232525235247
0.7410000000000001	1.5695229335661567	1.5960808242611586
0.742	1.5712330651742275	1.597638395998792
0.7430000000000001	1.5729431967822982	1.5991959677364265
0.744	1.574653328390369	1.60075353947406
0.7450000000000001	1.57636345999844	1.6023111112116941
0.746	1.5780735916065105	1.6038686829493278
0.7470000000000001	1.5797837232145815	1.6054262546869615
0.748	1.581493854822652	1.6069838264245955
0.7490000000000001	1.583203986430723	1.6085413981622294
0.75	1.5849141180387938	1.610098969899863
0.7510000000000001	1.5865744615666388	1.6131554445829512
0.752	1.5882348050944834	1.6147130603471238
0.7530000000000001	1.5898951486223285	1.6162706761112966
0.754	1.5915554921501731	1.6178282918754687
0.7550000000000001	1.5932158356780182	1.6193859076396417
0.756	1.5948761792058628	1.620943523403814
0.7570000000000001	1.5965365227337078	1.6225011391679867
0.758	1.5981968662615524	1.6240587549321592
0.7590000000000001	1.5998572097893975	1.6256163706963316
0.76	1.601517553317242	1.6271739864605042
0.7610000000000001	1.6031778968450872	1.628731602224677
0.762	1.6048382403729318	1.630289217988849
0.7630000000000001	1.6064985839007768	1.6318468337530223
0.764	1.6081589274286214	1.6334044495171944
0.7650000000000001	1.6098192709564665	1.6349620652813672
0.766	1.611479614484311	1.6365196810455398
0.7670000000000001	1.613139958012156	1.638077296809712
0.768	1.6148003015400008	1.6396349125738847
0.7690000000000001	1.6164606450678456	1.6411925283380573
0.77	1.6181209885956904	1.6427501441022296
0.7710000000000001	1.6197813321235353	1.6443077598664027
0.772	1.62144167565138	1.6458653756305748
0.7730000000000001	1.623102019179225	1.6474229913947476
0.774	1.6247623627070695	1.6489806071589201
0.7750000000000001	1.6264227062349146	1.6505382229230925
0.776	1.6280830497627592	1.652095838687265
0.7770000000000001	1.6297433932906042	1.6536534544514379
0.778	1.6314037368184489	1.65521107021561
0.7790000000000001	1.633064080346294	1.6567686859797832
0.78	1.6347244238741385	1.6583263017439553
0.7810000000000001	1.6363847674019836	1.659883917508128
0.782	1.6380451109298282	1.6614415332723007
0.7830000000000001	1.6397054544576732	1.6629991490364728
0.784	1.6413657979855178	1.6645567648006454
0.7850000000000001	1.643026141513363	1.6661143805648182
0.786	1.6446864850412075	1.6676719963289903
0.7870000000000001	1.6463468285690526	1.6692296120931636
0.788	1.6480071720968972	1.6707872278573357
0.7890000000000001	1.6496675156247422	1.6723448436215085
0.79	1.6513278591525868	1.673902459385681
0.7910000000000001	1.652988202680432	1.6754600751498534
0.792	1.6546485462082765	1.677017690914026
0.7929999999999999	1.6563088897361211	1.6785753066781985
0.794	1.6579692332639662	1.680132922442371
0.7949999999999999	1.6596295767918108	1.6816905382065435
0.796	1.6612899203196558	1.6832481539707163
0.7969999999999999	1.6629502638475004	1.6848057697348884
0.798	1.6646106073753455	1.6863633854990614
0.7989999999999999	1.66627095090319	1.6879210012632337
0.8	1.6679312944310352	1.6894786170274063
0.8009999999999999	1.6695916379588798	1.6910362327915789
0.802	1.6712519814867248	1.6925938485557512
0.8029999999999999	1.6729123250145694	1.6941514643199238
0.804	1.6745726685424145	1.6957090800840966
0.8049999999999999	1.676233012070259	1.6972666958482687
0.806	1.6778933555981042	1.698824311612442
0.8069999999999999	1.6795536991259488	1.700381927376614
0.808	1.6812140426537938	1.7019395431407869
0.8089999999999999	1.6828743861816384	1.7034971589049595
0.81	1.6845347297094835	1.7050547746691316
0.8109999999999999	1.686195073237328	1.7066123904333041
0.812	1.6878554167651731	1.7081700061974772
0.813	1.6895157602930178	1.7097276219616493
0.8140000000000001	1.6911761038208628	1.7112852377258223
0.815	1.6928364473487074	1.7128428534899947
0.8160000000000001	1.6944967908765525	1.7144004692541674
0.817	1.696157134404397	1.71595808501834
0.8180000000000001	1.6978174779322421	1.7175157007825121
0.819	1.6994778214600867	1.7190733165466847
0.8200000000000001	1.7011381649879318	1.7206309323108577
0.821	1.7027985085157764	1.7221885480750299
0.8220000000000001	1.7044588520436212	1.7237461638392029
0.823	1.706119195571466	1.725303779603375
0.8240000000000001	1.707779539099311	1.7268613953675478
0.825	1.7094398826271557	1.7284190111317204
0.8260000000000001	1.7111002261550006	1.7299766268958927
0.827	1.7127605696828452	1.7315342426600653
0.8280000000000001	1.7144209132106902	1.7330918584242379
0.829	1.7160812567385348	1.7346494741884102
0.8300000000000001	1.71774160026638	1.7362070899525834
0.831	1.7194019437942245	1.7377647057167556
0.8320000000000001	1.7210622873220696	1.7393223214809281
0.833	1.7227226308499142	1.7408799372451007
0.8340000000000001	1.7243829743777592	1.742437553009273
0.835	1.7260433179056038	1.7439951687734458
0.8360000000000001	1.727703661433449	1.7455527845376184
0.837	1.7293640049612935	1.7471104003017905
0.8380000000000001	1.7310243484891386	1.7486680160659638
0.839	1.7326846920169832	1.750225631830136
0.8400000000000001	1.7343450355448282	1.7517832475943087
0.841	1.7360053790726728	1.7533408633584813
0.8420000000000001	1.7376657226005179	1.7548984791226536
0.843	1.7393260661283625	1.7564560948868262
0.8440000000000001	1.7409864096562075	1.758013710650999
0.845	1.7426467531840522	1.759571326415171
0.8460000000000001	1.7443070967118972	1.7611289421793441
0.847	1.7459674402397418	1.7626865579435163
0.8480000000000001	1.7476277837675869	1.764244173707689
0.849	1.7492881272954315	1.7658017894718618
0.8500000000000001	1.7509484708232765	1.767359405236034
0.851	1.7526088143511211	1.7689170210002065
0.8520000000000001	1.7542691578789662	1.7704746367643793
0.853	1.7559295014068108	1.7720322525285515
0.8540000000000001	1.7575898449346559	1.7735898682927247
0.855	1.7592501884625005	1.7751474840568973
0.8560000000000001	1.7609105319903453	1.7767050998210698
0.857	1.7625708755181901	1.778262715585242
0.8580000000000001	1.7642312190460352	1.7798203313494148
0.859	1.7658915625738798	1.7813779471135873
0.8600000000000001	1.7675519061017246	1.7829355628777601
0.861	1.7692122496295695	1.784493178641932
0.8620000000000001	1.7708725931574145	1.7860507944061048
0.863	1.7725329366852591	1.7876084101702776
0.8640000000000001	1.774193280213104	1.7891660259344504
0.865	1.7758536237409488	1.7907236416986223
0.8660000000000001	1.7775139672687938	1.7922812574627949
0.867	1.7791743107966382	1.793838873226968
0.8680000000000001	1.7808346543244833	1.7953964889911405
0.869	1.7824949978523281	1.7969541047553124
0.8700000000000001	1.7841553413801732	1.7985117205194852
0.871	1.7858156849080176	1.800069336283658
0.8720000000000001	1.7874760284358626	1.8016269520478307
0.873	1.7891363719637075	1.8031845678120026
0.8740000000000001	1.7907967154915525	1.8047421835761754
0.875	1.7924570590193967	1.8062997993403478
0.8760000000000001	1.7941174025472422	1.8078574151045208
0.877	1.7957777460750868	1.8094150308686932
0.8780000000000001	1.7974380896029314	1.8109726466328655
0.879	1.799098433130776	1.812530262397038
0.8800000000000001	1.8007587766586213	1.8140878781612109
0.881	1.802419120186466	1.8156454939253834
0.8820000000000001	1.8040794637143107	1.8172031096895558
0.883	1.8057398072421553	1.8187607254537281
0.8840000000000001	1.8074001507700006	1.8203183412179011
0.885	1.8090604942978454	1.8218759569820735
0.8860000000000001	1.81072083782569	1.823433572746246
0.887	1.8123811813535347	1.8249911885104184
0.8880000000000001	1.81404152488138	1.8265488042745917
0.889	1.8157018684092245	1.8281064200387638
0.8900000000000001	1.8173622119370694	1.8296640358029364
0.891	1.819022555464914	1.8312216515671087
0.8920000000000001	1.8206828989927593	1.832779267331282
0.893	1.8223432425206039	1.834336883095454
0.8940000000000001	1.8240035860484487	1.8358944988596264
0.895	1.8256639295762935	1.8374521146237992
0.8960000000000001	1.8273242731041386	1.839009730387972
0.897	1.828984616631983	1.840567346152144
0.8980000000000001	1.8306449601598282	1.842124961916317
0.899	1.8323053036876726	1.843682577680489
0.9000000000000001	1.8339656472155177	1.8452401934446618
0.901	1.8356259907433625	1.8467978092088344
0.9020000000000001	1.8372863342712074	1.848355424973007
0.903	1.8389466777990522	1.8499130407371798
0.9040000000000001	1.840607021326897	1.8514706565013523
0.905	1.8422673648547416	1.8530282722655245
0.9060000000000001	1.8439277083825867	1.8545858880296975
0.907	1.8455880519104313	1.8561435037938696
0.9080000000000001	1.8472483954382763	1.8577011195580422
0.909	1.8489087389661212	1.8592587353222148
0.9100000000000001	1.850569082493966	1.8608163510863875
0.911	1.8522294260218106	1.8623739668505603
0.9120000000000001	1.8538897695496557	1.863931582614733
0.913	1.8555501130775003	1.865489198378905
0.9140000000000001	1.8572104566053453	1.8670468141430778
0.915	1.85887080013319	1.86860442990725
0.9160000000000001	1.860531143661035	1.8701620456714227
0.917	1.8621914871888796	1.8717196614355953
0.9180000000000001	1.8638518307167247	1.8732772771997683
0.919	1.8655121742445693	1.8748348929639405
0.9199999999999999	1.8671725177724139	1.8763925087281128
0.921	1.868832861300259	1.877950124492286
0.9219999999999999	1.8704932048281038	1.8795077402564582
0.923	1.8721535483559486	1.8810653560206307
0.9239999999999999	1.8738138918837932	1.8826229717848033
0.925	1.8754742354116383	1.8841805875489759
0.9259999999999999	1.8771345789394829	1.8857382033131485
0.927	1.878794922467328	1.887295819077321
0.9279999999999999	1.8804552659951725	1.8888534348414932
0.929	1.8821156095230174	1.8904110506056664
0.9299999999999999	1.8837759530508622	1.8919686663698385
0.931	1.885436296578707	1.8935262821340113
0.9319999999999999	1.8870966401065519	1.8950838978981839
0.933	1.888756983634397	1.896641513662356
0.9339999999999999	1.8904173271622415	1.8981991294265288
0.935	1.8920776706900866	1.8997567451907016
0.9359999999999999	1.8937380142179312	1.9013143609548737
0.937	1.895398357745776	1.9028719767190467
0.938	1.8970587012736209	1.9044295924832189
0.9390000000000001	1.8987190448014657	1.9059872082473919
0.94	1.9003793883293103	1.907544824011564
0.9410000000000001	1.9020397318571556	1.9091024397757366
0.942	1.903700075385	1.9106600555399091
0.9430000000000001	1.9053604189128452	1.9122176713040817
0.944	1.9070207624406899	1.913775287068254
0.9450000000000001	1.9086811059685347	1.915332902832427
0.946	1.9103414494963795	1.9168905185965992
0.9470000000000001	1.9120017930242243	1.9184481343607722
0.948	1.913662136552069	1.9200057501249446
0.9490000000000001	1.9153224800799142	1.9215633658891174
0.95	1.9169828236077586	1.9231209816532897
0.9510000000000001	1.918643167135604	1.9246785974174623
0.952	1.9203035106634485	1.9262362131816348
0.9530000000000001	1.9219638541912933	1.9277938289458074
0.954	1.9236241977191382	1.9293514447099798
0.9550000000000001	1.925284541246983	1.9309090604741526
0.956	1.9269448847748276	1.932466676238325
0.9570000000000001	1.928605228302673	1.9340242920024977
0.958	1.9302655718305173	1.93558190776667
0.9590000000000001	1.9319259153583626	1.9371395235308428
0.96	1.9335862588862072	1.9386971392950152
0.9610000000000001	1.935246602414052	1.940254755059188
0.962	1.9369069459418968	1.9418123708233603
0.9630000000000001	1.9385672894697419	1.943369986587533
0.964	1.9402276329975863	1.9449276023517055
0.9650000000000001	1.9418879765254315	1.946485218115878
0.966	1.943548320053276	1.9480428338800506
0.9670000000000001	1.9452086635811212	1.9496004496442232
0.968	1.9468690071089658	1.9511580654083955
0.9690000000000001	1.9485293506368104	1.9527156811725683
0.97	1.9501896941646555	1.9542732969367407
0.9710000000000001	1.9518500376925005	1.9558309127009135
0.972	1.953510381220345	1.9573885284650858
0.9730000000000001	1.95517072474819	1.9589461442292586
0.974	1.9568310682760344	1.960503759993431
0.9750000000000001	1.9584914118038796	1.9620613757576038
0.976	1.9601517553317245	1.963618991521776
0.9770000000000001	1.961812098859569	1.9651766072859487
0.978	1.9634724423874141	1.9667342230501212
0.9790000000000001	1.965132785915259	1.9682918388142938
0.98	1.9667931294431034	1.9698494545784662
0.9810000000000001	1.9684534729709486	1.971407070342639
0.982	1.970113816498793	1.9729646861068113
0.9830000000000001	1.9717741600266383	1.974522301870984
0.984	1.973434503554483	1.9760799176351564
0.9850000000000001	1.9750948470823277	1.9776375333993292
0.986	1.9767551906101726	1.9791951491635016
0.9870000000000001	1.9784155341380176	1.9807527649276744
0.988	1.980075877665862	1.9823103806918467
0.9890000000000001	1.9817362211937073	1.9838679964560195
0.99	1.9833965647215517	1.9854256122201919
0.9910000000000001	1.985056908249397	1.9869832279843644
0.992	1.9867172517772416	1.988540843748537
0.9930000000000001	1.9883775953050864	1.9900984595127096
0.994	1.9900379388329312	1.991656075276882
0.9950000000000001	1.9916982823607763	1.9932136910410547
0.996	1.9933586258886207	1.994771306805227
0.9970000000000001	1.995018969416466	1.9963289225693999
0.998	1.9966793129443103	1.9978865383335722
0.9990000000000001	1.9983396564721556	1.999444154097745


==> ExperimentsPaper/Data/ExpMultSaddles/bulk_0.3.txt <==
t	EnergyC	EnergyCR	EnergyCAitken	EnergyCRAitken
1.05	6.615180439130641	6.615179986331309	6.615183766706064	6.61518069771151
1.1	7.2607292615105745	7.260724490929793	7.260865464377529	7.260728749792597
1.15	7.936661272492871	7.936633207949928	7.9366585146038835	7.936637883485484
1.2	8.643002716129349	8.642891130980093	8.64300867677263	8.642876048251694
1.25	9.379793370879941	9.379464883452622	9.379831464153627	9.37940531845805
1.3	10.147098512319069	10.146294472366117	10.14697058273103	10.146336017133716
1.35	10.945008862410809	10.943298695598493	10.944951959616045	10.943347849665319
1.4	11.773598376655913	11.770392308607633	11.773586689414932	11.770508979335963
1.45	12.633066496969748	12.627409175215227	12.633447500474153	12.627493155683613
1.5	13.523475141123413	13.514253058973939	13.514833316525326	13.514371871045595
1.6	15.398061951808435	15.37663739210202	15.398745659919744	15.376749678560719
1.7	17.398920923929357	17.356078928338306	17.389835064813454	17.3561154591923
1.8	19.52798443453642	19.450866497507903	19.527356318284752	19.451590906062375
1.9	21.78783239594559	21.659030506997556
2	24.180080998492596	23.978954282267132	24.18103860062754	23.978185789518914



==> ExperimentsPaper/Data/ExpMultSaddles/t_1.05_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	6.618969322310802	6.611890066024452
23	6.618124109330385	6.612775470065091
30	6.617588732064717	6.613214119376557
45	6.616812970277804	6.613640535286083
64	6.616237002114033	6.613941189284458
114	6.615826815316235	6.614267792155054
166	6.615617518096226	6.614679698228634
267	6.615494494869987	6.614866434947285
417	6.615359916255197	6.614978624434568
560	6.615320907218031	6.615022366886699
915	6.615269004687341	6.615084598143287
1388	6.615240761224568	6.6151137535251525
2004	6.615222956405071	6.61513280205557
3022	6.615207189706058	6.615149983669729
4419	6.615199641030501	6.615158963757611
6454	6.615194438855002	6.615164325110818
9132	6.615190066759197	6.615169458879947
13427	6.615187470674119	6.61517257126166
19379	6.615185383222785	6.61517467362602
27337	6.615183861212862	6.615176317377641
38119	6.615182814764995	6.6151774958796565
53326	6.615182236677877	6.615178146269097
74279	6.615181657639346	6.615178704853853
101325	6.6151813273507925	6.615179067810739
136775	6.615181072575036	6.6151793373257615
188032	6.615180860314015	6.6151795527619
257433	6.615180689352165	6.615179729078212
348523	6.615180578535674	6.615179838191759
465595	6.615180510083599	6.615179915814342
629482	6.615180439130641	6.615179986331309


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.05_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	DistVal
11.0	6.618969322310802	6.611890066024452	0.007079256286349533
23.0	6.618124109330385	6.612775470065091	0.00534863926529372
30.0	6.617588732064717	6.613214119376557	0.004374612688160084
45.0	6.616812970277804	6.613640535286083	0.0031724349917210404
64.0	6.616237002114033	6.613941189284458	0.002295812829575361
114.0	6.615826815316235	6.614267792155054	0.0015590231611808392
166.0	6.615617518096226	6.614679698228634	0.0009378198675920046
267.0	6.615494494869987	6.614866434947285	0.0006280599227013184
417.0	6.615359916255197	6.614978624434568	0.0003812918206289595
560.0	6.615320907218031	6.615022366886699	0.0002985403313315871
915.0	6.615269004687341	6.615084598143287	0.00018440654405349477
1388.0	6.615240761224568	6.6151137535251525	0.00012700769941531576
2004.0	6.615222956405071	6.61513280205557	9.015434950043755e-05
3022.0	6.615207189706058	6.615149983669729	5.720603632841659e-05
4419.0	6.615199641030501	6.615158963757611	4.0677272890476956e-05
6454.0	6.615194438855002	6.615164325110818	3.011374418360191e-05
9132.0	6.615190066759197	6.615169458879947	2.0607879250178485e-05
13427.0	6.615187470674119	6.61517257126166	1.4899412459357109e-05
19379.0	6.615185383222785	6.61517467362602	1.070959676496841e-05
27337.0	6.615183861212862	6.615176317377641	7.543835221390793e-06
38119.0	6.615182814764995	6.6151774958796565	5.318885338390089e-06
53326.0	6.615182236677877	6.615178146269097	4.090408780577093e-06
74279.0	6.615181657639346	6.615178704853853	2.952785493448573e-06
101325.0	6.6151813273507925	6.615179067810739	2.259540053728415e-06
136775.0	6.615181072575036	6.6151793373257615	1.7352492749367343e-06
188032.0	6.615180860314015	6.6151795527619	1.3075521154704006e-06
257433.0	6.615180689352165	6.615179729078212	9.602739527991844e-07
348523.0	6.615180578535674	6.615179838191759	7.403439150621693e-07
465595.0	6.615180510083599	6.615179915814342	5.942692569149699e-07
629482.0	6.615180439130641	6.615179986331309	4.5279933136299633e-07


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.15_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	7.97470043621601	7.905136238114317
24	7.966057807399391	7.911608258066749
31	7.96081493242105	7.916105300383611
47	7.952088145855882	7.921480666818237
67	7.947431982614215	7.924216411849997
103	7.944030999190868	7.927260014047303
161	7.941017986291448	7.93154098928059
279	7.939482210015043	7.933682807089171
429	7.938557272340362	7.934600108668587
593	7.9380979488037156	7.935046838446795
917	7.937550895021045	7.93567404386753
1370	7.937317061796976	7.935932424379491
2002	7.937143798324859	7.936104655724384
2991	7.936968308019062	7.9362963988610815
4379	7.936895321204369	7.936382451592933
6396	7.93683040297308	7.936449026684881
9051	7.936781921459863	7.936504217155525
13435	7.936749383715724	7.936540627541028
19271	7.936722519922541	7.936568435626185
27413	7.936706956752074	7.936585254901021
37802	7.936694373112825	7.936598889362525
53442	7.936685389902167	7.936609071942575
74344	7.936678276085645	7.93661564109795
102805	7.936673696170014	7.936620974171689
138172	7.936670656450055	7.936624016109286
190514	7.936667219517373	7.936627066068756
259572	7.936665233677912	7.936629403985057
353169	7.936663986260135	7.93663083165827
471168	7.936662399093253	7.93663214192758
635863	7.936661272492871	7.936633207949928


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.15_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	DistVal
11.0	7.97470043621601	7.905136238114317	0.06956419810169301
24.0	7.966057807399391	7.911608258066749	0.054449549332642455
31.0	7.96081493242105	7.916105300383611	0.044709632037438496
47.0	7.952088145855882	7.921480666818237	0.030607479037644936
67.0	7.947431982614215	7.924216411849997	0.023215570764217652
103.0	7.944030999190868	7.927260014047303	0.01677098514356512
161.0	7.941017986291448	7.93154098928059	0.009476997010858135
279.0	7.939482210015043	7.933682807089171	0.005799402925871888
429.0	7.938557272340362	7.934600108668587	0.003957163671775454
593.0	7.9380979488037156	7.935046838446795	0.0030511103569201836
917.0	7.937550895021045	7.93567404386753	0.0018768511535149912
1370.0	7.937317061796976	7.935932424379491	0.0013846374174848464
2002.0	7.937143798324859	7.936104655724384	0.001039142600474996
2991.0	7.936968308019062	7.9362963988610815	0.0006719091579805436
4379.0	7.936895321204369	7.936382451592933	0.0005128696114358178
6396.0	7.93683040297308	7.936449026684881	0.0003813762881996752
9051.0	7.936781921459863	7.936504217155525	0.0002777043043380445
13435.0	7.936749383715724	7.936540627541028	0.00020875617469595653
19271.0	7.936722519922541	7.936568435626185	0.00015408429635588305
27413.0	7.936706956752074	7.936585254901021	0.0001217018510528689
37802.0	7.936694373112825	7.936598889362525	9.548375030021816e-05
53442.0	7.936685389902167	7.936609071942575	7.631795959195387e-05
74344.0	7.936678276085645	7.93661564109795	6.263498769509823e-05
102805.0	7.936673696170014	7.936620974171689	5.272199832528912e-05
138172.0	7.936670656450055	7.936624016109286	4.664034076906631e-05
190514.0	7.936667219517373	7.936627066068756	4.015344861674208e-05
259572.0	7.936665233677912	7.936629403985057	3.58296928553159e-05
353169.0	7.936663986260135	7.93663083165827	3.315460186481545e-05
471168.0	7.936662399093253	7.93663214192758	3.0257165672509245e-05
635863.0	7.936661272492871	7.936633207949928	2.8064542942907167e-05


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.1_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	7.276758932564706	7.247136334664196
26	7.272322602373851	7.252008888984421
37	7.269416029326723	7.253810687025751
60	7.266162655271391	7.255303688244847
92	7.264264260236542	7.256536434040993
142	7.262970065951451	7.258169635219392
230	7.2622399991708635	7.2590964257862325
312	7.2619099613638385	7.259544270952236
451	7.261479579697333	7.2599074768468395
635	7.261308988676687	7.260115562842012
972	7.261122432147038	7.260315762806752
1434	7.260996514553105	7.260443463528792
2030	7.260921914585175	7.260518245090283
3060	7.260854783850578	7.260591781283524
4466	7.260828562065685	7.260618709872261
6529	7.260793037441777	7.260656237142383
9275	7.260774559428927	7.2606760493564755
13639	7.260762833831674	7.260688944793528
19412	7.260752256819802	7.260700000646768
27538	7.260746233462263	7.260706448123879
38142	7.260741597187281	7.260711603771368
53516	7.2607377115845555	7.26071566612997
73945	7.260735861804846	7.260717703591206
101988	7.260733722461596	7.260719839552742
137215	7.260732336134117	7.2607213470971494
189364	7.260731334239881	7.260722351076449
257167	7.260730545356952	7.260723150401596
347941	7.260730040606087	7.260723720305194
466045	7.260729651609209	7.260724121695179
628251	7.2607292615105745	7.260724490929793


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.1_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	DistVal
11.0	7.276758932564706	7.247136334664196	0.02962259790051025
26.0	7.272322602373851	7.252008888984421	0.02031371338943
37.0	7.269416029326723	7.253810687025751	0.015605342300972325
60.0	7.266162655271391	7.255303688244847	0.010858967026543986
92.0	7.264264260236542	7.256536434040993	0.007727826195549348
142.0	7.262970065951451	7.258169635219392	0.0048004307320583806
230.0	7.2622399991708635	7.2590964257862325	0.0031435733846310043
312.0	7.2619099613638385	7.259544270952236	0.0023656904116027277
451.0	7.261479579697333	7.2599074768468395	0.0015721028504938062
635.0	7.261308988676687	7.260115562842012	0.001193425834674855
972.0	7.261122432147038	7.260315762806752	0.000806669340285282
1434.0	7.260996514553105	7.260443463528792	0.0005530510243128006
2030.0	7.260921914585175	7.260518245090283	0.0004036694948919006
3060.0	7.260854783850578	7.260591781283524	0.0002630025670544711
4466.0	7.260828562065685	7.260618709872261	0.00020985219342328776
6529.0	7.260793037441777	7.260656237142383	0.0001368002993942241
9275.0	7.260774559428927	7.2606760493564755	9.851007245131882e-05
13639.0	7.260762833831674	7.260688944793528	7.388903814575798e-05
19412.0	7.260752256819802	7.260700000646768	5.225617303405983e-05
27538.0	7.260746233462263	7.260706448123879	3.9785338383779845e-05
38142.0	7.260741597187281	7.260711603771368	2.9993415913587285e-05
53516.0	7.2607377115845555	7.26071566612997	2.204545458539542e-05
73945.0	7.260735861804846	7.260717703591206	1.815821363937431e-05
101988.0	7.260733722461596	7.260719839552742	1.3882908854512266e-05
137215.0	7.260732336134117	7.2607213470971494	1.098903696750142e-05
189364.0	7.260731334239881	7.260722351076449	8.983163431786068e-06
257167.0	7.260730545356952	7.260723150401596	7.3949553565100246e-06
347941.0	7.260730040606087	7.260723720305194	6.320300893314368e-06
466045.0	7.260729651609209	7.260724121695179	5.529914029800409e-06
628251.0	7.2607292615105745	7.260724490929793	4.770580781077172e-06


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.25_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	9.496419944392805	9.287186426369784
26	9.465290508838596	9.313602871493027
38	9.441342695419372	9.33175579889928
63	9.418261135518977	9.340845669315344
78	9.410811228801476	9.347569222874553
117	9.401468809991634	9.353799903561912
169	9.396535115039196	9.36369473941053
272	9.391062793463664	9.369807070230781
404	9.386690913676864	9.372898047145517
567	9.385411216938284	9.374051886399434
849	9.383538756902073	9.375912501515094
1276	9.382328761511287	9.376989476992973
1951	9.381482296348207	9.377786581243777
2771	9.381136510973631	9.378144290510143
4184	9.380705940594268	9.378553678505343
6099	9.380440617305924	9.37882107745403
8784	9.380311062166282	9.378973245433661
13157	9.38016856434229	9.379108798293068
18822	9.380048560733064	9.379219698950635
27084	9.37998324558812	9.379290885743778
37663	9.37993600082434	9.379336307401783
54109	9.379890867757993	9.379378119372133
75121	9.379870029816052	9.379396889318285
104158	9.37984756221993	9.379418354652648
141120	9.379836693634035	9.379429696694118
195322	9.379817758395282	9.379443881397949
268562	9.37981135325781	9.379449819961929
362386	9.379804310517997	9.379456366128275
486761	9.379799302351488	9.37946046052566
657804	9.379793370879941	9.379464883452622


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	8.71413655268346	8.58532797723842
26	8.694966392983035	8.60515460160462
37	8.682413173642056	8.612675544873072
60	8.667808044570442	8.618978593037879
92	8.659503836945046	8.62437949580915
139	8.653783244445187	8.630777182753976
216	8.649829724811505	8.635116924901462
310	8.648481473381315	8.637245026114504
467	8.646643714771567	8.638998301732448
644	8.645744983382482	8.63995466903783
996	8.644902843443099	8.64088963091015
1500	8.644267459460185	8.641561992698486
2097	8.643976054584849	8.641857233978957
3123	8.643667368189135	8.642186798094693
4573	8.64347497127186	8.642397847891933
6627	8.643336970372019	8.642536088312598
9328	8.643266087130861	8.64261699442554
13780	8.643186908924836	8.642699559313435
19622	8.643134980175041	8.642754734069879
28007	8.643095745190665	8.64279838365094
38849	8.64307756163895	8.6428161432434
54431	8.643056379345278	8.642838737533522
75592	8.643040921997333	8.64285402670882
104042	8.64302894189892	8.642866012831966
140368	8.643024002588417	8.642871494699909
193354	8.643017052537616	8.642878242098828
264519	8.643011169835946	8.642883018907234
358686	8.643006592502292	8.642887098981895
479358	8.64300515307736	8.64288895817465
646049	8.643002716129349	8.642891130980093


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.2_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	DistVal
11.0	8.71413655268346	8.58532797723842	0.12880857544504032
26.0	8.694966392983035	8.60515460160462	0.08981179137841622
37.0	8.682413173642056	8.612675544873072	0.06973762876898348
60.0	8.667808044570442	8.618978593037879	0.048829451532563795
92.0	8.659503836945046	8.62437949580915	0.03512434113589613
139.0	8.653783244445187	8.630777182753976	0.02300606169121089
216.0	8.649829724811505	8.635116924901462	0.014712799910043373
310.0	8.648481473381315	8.637245026114504	0.011236447266810501
467.0	8.646643714771567	8.638998301732448	0.007645413039119475
644.0	8.645744983382482	8.63995466903783	0.0057903143446509375
996.0	8.644902843443099	8.64088963091015	0.004013212532948174
1500.0	8.644267459460185	8.641561992698486	0.0027054667616983608
2097.0	8.643976054584849	8.641857233978957	0.002118820605891969
3123.0	8.643667368189135	8.642186798094693	0.001480570094441802
4573.0	8.64347497127186	8.642397847891933	0.0010771233799271585
6627.0	8.643336970372019	8.642536088312598	0.0008008820594209709
9328.0	8.643266087130861	8.64261699442554	0.0006490927053217632
13780.0	8.643186908924836	8.642699559313435	0.00048734961140084465
19622.0	8.643134980175041	8.642754734069879	0.0003802461051627404
28007.0	8.643095745190665	8.64279838365094	0.0002973615397259266
38849.0	8.64307756163895	8.6428161432434	0.00026141839555116064
54431.0	8.643056379345278	8.642838737533522	0.00021764181175676356
75592.0	8.643040921997333	8.64285402670882	0.0001868952885129005
104042.0	8.64302894189892	8.642866012831966	0.00016292906695447584
140368.0	8.643024002588417	8.642871494699909	0.00015250788850806885
193354.0	8.643017052537616	8.642878242098828	0.00013881043878782862
264519.0	8.643011169835946	8.642883018907234	0.00012815092871143463
358686.0	8.643006592502292	8.642887098981895	0.00011949352039763994
479358.0	8.64300515307736	8.64288895817465	0.0001161949027093101
646049.0	8.643002716129349	8.642891130980093	0.00011158514925568852


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.35_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	11.194983021519219	10.753965245981203
26	11.129776842799895	10.806205541288872
38	11.078754381192072	10.842710080699163
63	11.030268128860818	10.861413766045501
78	11.014099500021894	10.87547828905472
117	10.993593478208576	10.888894372516114
175	10.98277310779499	10.908614500265351
274	10.9706595782726	10.921449862689943
400	10.961386226662286	10.928084849414144
584	10.957416574450617	10.931796173846509
872	10.953895802493259	10.935018719908502
1290	10.951049926638817	10.937526960402346
1976	10.949206519289799	10.939240834794724
2891	10.947962187666569	10.940462958268887
4267	10.94732275934343	10.94107559734623
6251	10.946657749264984	10.941716433095205
8910	10.946204223863562	10.942173419380138
13532	10.94588695814586	10.942510237647566
19401	10.945621079908767	10.94274192571802
27720	10.945459969146615	10.942900866351385
38709	10.945338533844044	10.943020278690437
55756	10.945267658237343	10.943084812184134
77272	10.945206707491785	10.943144728166812
106705	10.945133690432893	10.943195230997045
144919	10.945096859378229	10.943231213139082
202153	10.945059656366377	10.943259908622824
276979	10.945046886405288	10.943272869547393
372730	10.94502545521157	10.943287140630076
500826	10.945008862410809	10.943298695598493


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.3_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	10.322912211168637	10.010219547743912
26	10.276659351091801	10.05537622774403
37	10.246380027162282	10.072884735547545
60	10.209979420063572	10.087698423154116
92	10.18975929400717	10.10080304784949
139	10.175219550169395	10.115934543571681
210	10.16535605456555	10.125888703749956
311	10.161767567741721	10.131437813800861
463	10.156951432405505	10.136016310569666
620	10.154690785831946	10.138241051537758
869	10.152790246442592	10.1402951809665
1299	10.150886128150411	10.142376434538434
1967	10.149852785032158	10.143447704534967
2770	10.149268301217356	10.144054214780109
4100	10.148673675469652	10.14471772741089
6178	10.148124788821178	10.145251177005742
8643	10.147918731119463	10.145496002240321
12885	10.1476766427455	10.145744218324024
18631	10.147542335882102	10.145870402646006
26892	10.147424368982199	10.14599376801534
36654	10.147346806445146	10.146072889375212
52613	10.147285462442532	10.14613318307806
73705	10.147217350133406	10.146188720990835
102575	10.147189502515326	10.146214308922247
137296	10.14716719720272	10.146237634003143
189259	10.14714896499333	10.14625591026769
259806	10.147124986386505	10.146272132185624
353062	10.147115682453789	10.146280404910947
472094	10.147106827185954	10.146287950597742
632708	10.147098512319069	10.146294472366117


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.3_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
11.0	10.322912211168637	10.010219547743912	0.3126926634247251
26.0	10.276659351091801	10.05537622774403	0.22128312334777078
37.0	10.246380027162282	10.072884735547545	0.17349529161473676
60.0	10.209979420063572	10.087698423154116	0.12228099690945626
92.0	10.18975929400717	10.10080304784949	0.08895624615767872
139.0	10.175219550169395	10.115934543571681	0.05928500659771352
210.0	10.16535605456555	10.125888703749956	0.039467350815593605
311.0	10.161767567741721	10.131437813800861	0.030329753940860016
463.0	10.156951432405505	10.136016310569666	0.0209351218358389
620.0	10.154690785831946	10.138241051537758	0.016449734294187834
869.0	10.152790246442592	10.1402951809665	0.012495065476091582
1299.0	10.150886128150411	10.142376434538434	0.008509693611976843
1967.0	10.149852785032158	10.143447704534967	0.006405080497190241
2770.0	10.149268301217356	10.144054214780109	0.0052140864372471896
4100.0	10.148673675469652	10.14471772741089	0.003955948058761649
6178.0	10.148124788821178	10.145251177005742	0.0028736118154366608
8643.0	10.147918731119463	10.145496002240321	0.0024227288791411894
12885.0	10.1476766427455	10.145744218324024	0.0019324244214757869
18631.0	10.147542335882102	10.145870402646006	0.001671933236096379
26892.0	10.147424368982199	10.14599376801534	0.00143060096685943
36654.0	10.147346806445146	10.146072889375212	0.0012739170699340718
52613.0	10.147285462442532	10.14613318307806	0.001152279364472264
73705.0	10.147217350133406	10.146188720990835	0.0010286291425707361
102575.0	10.147189502515326	10.146214308922247	0.0009751935930797373
137296.0	10.14716719720272	10.146237634003143	0.0009295631995769327
189259.0	10.14714896499333	10.14625591026769	0.00089305472563872
259806.0	10.147124986386505	10.146272132185624	0.0008528542008807705
353062.0	10.147115682453789	10.146280404910947	0.0008352775428424053
472094.0	10.147106827185954	10.146287950597742	0.0008188765882124471
632708.0	10.147098512319069	10.146294472366117	0.0008040399529516407


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.45_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	13.081374856383672	12.301879431216767
26	12.967083327450764	12.404662130857654
40	12.871908053328566	12.45282527746846
62	12.79893393060387	12.483443098314472
91	12.753324705110463	12.513136967486258
136	12.713983292978977	12.538879858288777
187	12.698371688300538	12.568318580794347
302	12.678980202164452	12.589357123191645
443	12.665781991592196	12.597915659390518
601	12.656248035259324	12.60605276210524
935	12.649162755355455	12.612691871404575
1343	12.64628120138513	12.615557889879437
2029	12.64191600196034	12.619374094868396
2964	12.639280961738184	12.62173141327779
4390	12.637524320803875	12.623416903130021
6453	12.636309167413959	12.624516143548037
9155	12.635495833352927	12.625295695703947
13827	12.634884542017328	12.62589213364469
19668	12.634529708279851	12.626246279826944
27968	12.634072624477131	12.626600125271496
39191	12.633871624372143	12.626818061247143
56657	12.63357659620086	12.627017550773704
78459	12.633443814531443	12.627130276172867
108072	12.633353955724983	12.62720184411855
146410	12.633280348961211	12.627268806376447
203254	12.633203170871	12.627325151363285
279148	12.633139573530926	12.627362359118269
374240	12.63310497857587	12.627388349366436
502305	12.633066496969748	12.627409175215227


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.4_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	12.114009357745116	11.51798860161572
26	12.02636783112744	11.598948082199888
37	11.969001288715678	11.630938743715562
60	11.898080033829414	11.65822555606517
92	11.859504428236626	11.683038408315085
137	11.830293848890621	11.706895755137989
194	11.814782918690609	11.728069805445793
306	11.80676557441327	11.740083999898513
447	11.794323387163494	11.749651101780977
622	11.788942554227875	11.755134089115495
939	11.784883526055681	11.759273235361267
1324	11.782140392205735	11.761920949228243
2018	11.779502040948648	11.764557251310908
2917	11.777825398785582	11.76620423390423
4264	11.776676351170668	11.767443457098537
6180	11.7760947484259	11.768000452362104
8731	11.7754198442823	11.768693025441074
13197	11.774884108963528	11.769225252894415
18889	11.774590999649607	11.769536049616367
26736	11.774385301869884	11.769738313821936
37046	11.774105379985832	11.769958447385052
53604	11.773965254252042	11.7700846278648
74406	11.773901560761493	11.770151200461367
101962	11.7738361233083	11.770220619917461
137594	11.773752757102777	11.770272306092796
189742	11.773701047910468	11.770317841426635
260509	11.773680558139134	11.770336572238685
350801	11.773657137630853	11.770358797016092
471061	11.773615383165911	11.77037660907619
636570	11.773598376655913	11.770392308607633


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.5_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	14.09846922904449	13.105250129271207
26	13.95324987654062	13.232456514505277
40	13.831728279181538	13.292529946208756
62	13.73827831154288	13.330930236608012
91	13.680229593634284	13.368536526053115
136	13.629228414910262	13.40150001464672
196	13.597817140696073	13.441755955869327
324	13.574916810078811	13.468049754782326
459	13.561791986647465	13.477206770756217
650	13.550028517442469	13.488546963792531
1098	13.541329741584734	13.497381359175256
1549	13.536766470222256	13.50174597217641
2204	13.53309233416075	13.50502452517546
3441	13.530229875429995	13.507954293278665
4996	13.52873480937521	13.509399437058875
7255	13.527551452083275	13.510664464977987
10548	13.526324450707802	13.511811167825861
15603	13.525671707554478	13.512464252264266
21866	13.525083416697491	13.512941095940116
30567	13.524610662845982	13.51334801796161
43159	13.524311649444039	13.513622470061325
60948	13.524167106974518	13.513750666319478
83607	13.524027126668457	13.51388963178876
113750	13.523841920155864	13.513997508909378
155593	13.523731902615094	13.514093455973134
216843	13.523655719850565	13.514140157574253
295980	13.523602878257403	13.514185127255141
398242	13.523538775404024	13.51422291658338
532652	13.523475141123413	13.514253058973939


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.5_bulk_0.3Calc.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact	DistVal	DistValExact
11.0	14.09846922904449	13.105250129271207	0.9932190997732828
26.0	13.95324987654062	13.232456514505277	0.7207933620353426
40.0	13.831728279181538	13.292529946208756	0.5391983329727825
62.0	13.73827831154288	13.330930236608012	0.4073480749348679
91.0	13.680229593634284	13.368536526053115	0.3116930675811691
136.0	13.629228414910262	13.40150001464672	0.22772840026354224
196.0	13.597817140696073	13.441755955869327	0.15606118482674525
324.0	13.574916810078811	13.468049754782326	0.10686705529648499
459.0	13.561791986647465	13.477206770756217	0.08458521589124857
650.0	13.550028517442469	13.488546963792531	0.061481553649937126
1098.0	13.541329741584734	13.497381359175256	0.043948382409478626
1549.0	13.536766470222256	13.50174597217641	0.03502049804584573
2204.0	13.53309233416075	13.50502452517546	0.028067808985291265
3441.0	13.530229875429995	13.507954293278665	0.022275582151330298
4996.0	13.52873480937521	13.509399437058875	0.019335372316335864
7255.0	13.527551452083275	13.510664464977987	0.016886987105287687
10548.0	13.526324450707802	13.511811167825861	0.014513282881940981
15603.0	13.525671707554478	13.512464252264266	0.013207455290212167
21866.0	13.525083416697491	13.512941095940116	0.012142320757375202
30567.0	13.524610662845982	13.51334801796161	0.011262644884372008
43159.0	13.524311649444039	13.513622470061325	0.010689179382714187
60948.0	13.524167106974518	13.513750666319478	0.01041644065504066
83607.0	13.524027126668457	13.51388963178876	0.010137494879696618
113750.0	13.523841920155864	13.513997508909378	0.009844411246485052
155593.0	13.523731902615094	13.514093455973134	0.009638446641959675
216843.0	13.523655719850565	13.514140157574253	0.009515562276311229
295980.0	13.523602878257403	13.514185127255141	0.009417751002262165
398242.0	13.523538775404024	13.51422291658338	0.009315858820643896
532652.0	13.523475141123413	13.514253058973939	0.009222082149474176


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.6_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	16.287430810748226	14.768982321927016
26	16.066619626259207	14.952772478807502
40	15.88017908443392	15.040800267486478
62	15.736056162543449	15.097639298799972
94	15.63790490285916	15.160099818244259
145	15.564432138588597	15.213099952625646
200	15.523334972604893	15.265591011470622
331	15.483632400565124	15.304673997258295
463	15.467068426392698	15.315023638501488
628	15.445070983632547	15.333723930442096
954	15.431498994684718	15.346207837351862
1359	15.42262896258669	15.354771462778302
2025	15.415948498869447	15.36086443662886
3032	15.41191240072905	15.364796806125781
4434	15.408138171297216	15.368016745020505
6358	15.40569552561111	15.370283019287626
9202	15.403650328268249	15.372106016068626
13854	15.401949795644418	15.373512603443489
19831	15.401109700429773	15.374318271316126
27854	15.400269276575449	15.37500975850133
39174	15.399714176932413	15.375484940705215
56815	15.39928910171748	15.375776828536827
78815	15.399054851718835	15.376012523827296
107989	15.398776229766366	15.376195865306372
145730	15.398535880435961	15.376352790466093
203034	15.398316411794688	15.376476064931138
280614	15.398265117666154	15.376527059908781
375737	15.398172466539426	15.376591573984674
500842	15.398061951808435	15.37663739210202


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.7_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	18.692115271815695	16.50646819857674
26	18.37650109873677	16.756237570882202
34	18.228040360687878	16.846944036384496
54	18.009592195745352	16.93513553074231
74	17.802267051851643	17.007103968202724
111	17.683413218765395	17.080153169491876
177	17.593411577492002	17.16472534072019
258	17.552247696901627	17.213699633862106
364	17.5077029266749	17.25534871417504
536	17.478688659145014	17.282160456208914
733	17.46057335971323	17.297851467934372
1142	17.444609247399455	17.315442611395156
1741	17.43130175231497	17.326682470611615
2367	17.42482730175008	17.333972756957554
3642	17.41613426240031	17.341259700417115
5515	17.412067530592903	17.345440323668228
7920	17.409152935607963	17.347973009236643
11432	17.40619905635539	17.350625471583733
17087	17.404264832496573	17.35218514312018
24460	17.402854084247018	17.353280724017107
33544	17.402294881862254	17.35375726511159
47166	17.401393383897528	17.35447061393952
66904	17.40077078912161	17.354927102464032
92417	17.400185369044323	17.355278340727814
124020	17.39988604097259	17.35548443514459
168490	17.39965094718084	17.355668161062376
233853	17.39936289182082	17.355825410275326
320063	17.39916121019794	17.355938839218844
433687	17.39904028306505	17.356035134373045
574494	17.398920923929357	17.356078928338306


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.8_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	21.323813663562706	18.315249162767337
26	20.889881325378294	18.591175220320057
38	20.531045932907112	18.794232377202157
63	20.205942078303384	18.906054541427206
78	20.08665636574165	18.994509997362297
110	19.94889020411955	19.06849023130208
164	19.83214617035117	19.147335475817513
220	19.764947106023435	19.251019788875766
359	19.692436825322368	19.315890185044648
496	19.646385438703206	19.349758345819737
695	19.622791353235776	19.370207442106906
1149	19.594423373271617	19.396048168435897
1638	19.576986648085008	19.41025990596508
2340	19.56441687332392	19.42097306079038
3610	19.55407465416751	19.430085306367076
5306	19.548232643213733	19.435608170185365
7669	19.543847798408486	19.43951091630412
11045	19.538467008884318	19.443140636764397
16395	19.535968984013067	19.445216323504955
23148	19.53395192334876	19.446791152811997
32180	19.532802985472014	19.447670480245183
44979	19.531663679274583	19.44853857434393
63823	19.530764225113685	19.449237750601153
87665	19.530260189113143	19.449640369732602
118985	19.529385406830254	19.450042020122023
161371	19.529020836341047	19.45033816600135
225408	19.528687032288037	19.450489454556436
306641	19.52853315936412	19.450633447004968
413358	19.52821608163171	19.450758084637403
550186	19.52798443453642	19.450866497507903


==> ExperimentsPaper/Data/ExpMultSaddles/t_1.9_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	24.193877052376223	20.193087628854833
23	23.73685905375505	20.500271750871185
30	23.444004279395596	20.648621899201853
45	22.94984075466616	20.82063963137797
64	22.616312243713477	20.957178929619836
102	22.37201095621828	21.114114009264014
142	22.22499708371197	21.23070758806587
200	22.106858852256615	21.36162684081915
339	22.006210907158952	21.459220259674662
480	21.95072113983953	21.511799004678327
663	21.914975902744104	21.543117584832157
986	21.88145718331665	21.57592014468776
1471	21.855518445458518	21.599625618635184
2145	21.841596465006614	21.61457752684383
3176	21.825322861521382	21.627935729835148
4878	21.814018279848874	21.637476455253864
6945	21.81000865721415	21.64137145883004
9792	21.803718616578664	21.647213724249198
14353	21.799568305256308	21.650579065832297
20726	21.79713174649678	21.652879408041148
29085	21.79500757054466	21.6543119983584
40356	21.79324741554466	21.655675936229688
57677	21.791861606251288	21.656639743775113
80035	21.790743343831643	21.657315035969216
108829	21.789998687976595	21.657825284391937
145764	21.789226158244254	21.658176780917326
201038	21.788690094835488	21.65852906878463
277791	21.788316656180342	21.65875208603469
373684	21.78803702896758	21.658912881071593
498220	21.78783239594559	21.659030506997556


==> ExperimentsPaper/Data/ExpMultSaddles/t_2_bulk_0.3.txt <==
ndof	EnergyC	EnergyCR	EnergyCexact	EnergyCRexact
11	27.313708499796892	22.137936622362158
26	26.57644506094205	22.646550414802274
36	26.21689797170477	22.84994889119326
53	25.679820159761462	23.02270892300859
78	25.20796217445708	23.22421928300507
115	24.940316293479302	23.35863690133537
176	24.712270304705164	23.513908059551955
237	24.597131824743958	23.636231810069873
359	24.47237547894642	23.743486869851
536	24.395212491181816	23.807131230830343
742	24.335858262137638	23.852872691384782
1147	24.29679091835483	23.889466105520587
1786	24.263143629057776	23.9161544568129
2509	24.241678126300354	23.932681422554854
3765	24.228108479372047	23.94554621002114
5622	24.213571935523404	23.955586232187486
8026	24.209438588164872	23.959385700101606
11621	24.20250696338199	23.964994938439556
17244	24.19584256406304	23.969253246705687
24792	24.193053848112772	23.971807383544203
34135	24.18926440721756	23.973741419087446
48113	24.18702752074854	23.97528455791031
68872	24.184745077134636	23.97647698733123
95245	24.18382281699999	23.977187839104825
127994	24.183018432446858	23.977541051536615
174364	24.182196502925652	23.978029520801844
242202	24.18141272361731	23.97838774943316
329705	24.180575555552494	23.97867259528598
446015	24.18037270797775	23.97879743212366
594778	24.180080998492596	23.978954282267132

